$rp$-adaptation for compressible flows

We present an $rp$-adaptation strategy for high-fidelity simulation of compressible inviscid flows with shocks. The mesh resolution in regions of flow discontinuities is increased by using a variational optimiser to $r$-adapt the mesh and cluster degrees of freedom there. In regions of smooth flow, we locally increase or decrease the local resolution through increasing or decreasing the polynomial order of the elements, respectively. This dual approach allows us to take advantage of the strengths of both methods for best computational performance, thereby reducing the overall cost of the simulation. The adaptation workflow uses a sensor for both discontinuities and smooth regions that is cheap to calculate, but the framework is general and could be used in conjunction with other feature-based sensors or error estimators. We demonstrate this proof-of-concept using two geometries at transonic and supersonic flow regimes. The method has been implemented in the open-source spectral/$hp$ element framework $Nektar++$, and its dedicated high-order mesh generation tool $NekMesh$. The results show that the proposed $rp$-adaptation methodology is a reasonably cost-effective way of improving accuracy.

==> plots/intake_init.csv <==
x,Mach
-0.1,3
-0.0988889,3
-0.0977778,3
-0.0966667,3
-0.0955556,3
-0.0944445,3
-0.0933334,3
-0.0922223,3
-0.0911112,3
-0.0900001,3
-0.0900001,3
-0.088889,3
-0.0877779,3
-0.0866667,3
-0.0855556,3
-0.0844445,3
-0.0833334,3
-0.0822223,3
-0.0811112,3
-0.0800001,3
-0.0800001,3
-0.078889,3
-0.0777779,3
-0.0766668,3
-0.0755556,3
-0.0744445,3
-0.0733334,3
-0.0722223,3
-0.0711112,3
-0.0700001,3
-0.0700001,3
-0.068889,3
-0.0677779,3
-0.0666668,3
-0.0655556,3
-0.0644445,3
-0.0633334,3
-0.0622223,3
-0.0611112,3
-0.0600001,3
-0.0600001,3
-0.058889,3
-0.0577779,3
-0.0566668,3
-0.0555556,3
-0.0544445,3
-0.0533334,3
-0.0522223,3
-0.0511112,3
-0.0500001,3
-0.0500001,3
-0.048889,3
-0.0477779,3
-0.0466667,3
-0.0455556,3
-0.0444445,3
-0.0433334,3
-0.0422223,3
-0.0411112,3
-0.0400001,3
-0.0400001,3
-0.038889,3
-0.0377779,3
-0.0366668,3
-0.0355556,3
-0.0344445,3
-0.0333334,3
-0.0322223,3
-0.0311112,3
-0.0300001,3
-0.0300001,3
-0.028889,3
-0.0277779,3
-0.0266667,3
-0.0255556,3
-0.0244445,3
-0.0233334,3
-0.0222223,3
-0.0211112,3
-0.0200001,3
-0.0200001,3
-0.018889,3
-0.0177779,3
-0.0166667,3
-0.0155556,3
-0.0144445,3
-0.0133334,3
-0.0122223,3
-0.0111112,3
-0.0100001,3
-0.0100001,3
-0.00888896,2.9595
-0.00777784,2.93939
-0.00666672,2.93288
-0.0055556,2.93317
-0.00444448,2.93343
-0.00333336,2.92688
-0.00222224,2.9067
-0.00111112,2.86608
0,2.79823
0,2.79823
0.00109481,2.74755
0.00218963,2.71318
0.00328444,2.69202
0.00437925,2.68096
0.00547406,2.67692
0.00656888,2.67679
0.00766369,2.67748
0.0087585,2.6759
0.00985331,2.66893
0.00985331,2.66893
0.0109482,2.65802
0.012043,2.65012
0.0131378,2.6448
0.0142327,2.6416
0.0153275,2.64011
0.0164224,2.63986
0.0175172,2.64043
0.018612,2.64137
0.0197069,2.64225
0.0197069,2.64225
0.0208017,2.63949
0.0218966,2.63698
0.0229914,2.63466
0.0240863,2.6325
0.0251811,2.63044
0.0262759,2.62844
0.0273708,2.62646
0.0284656,2.62446
0.0295605,2.62237
0.0295605,2.62237
0.0306553,2.62317
0.0317501,2.62405
0.032845,2.62499
0.0339398,2.62597
0.0350347,2.62695
0.0361295,2.62792
0.0372243,2.62885
0.0383192,2.62971
0.039414,2.63049
0.039414,2.63049
0.0405089,2.6316
0.0416037,2.63247
0.0426986,2.63313
0.0437934,2.63359
0.0448882,2.63387
0.0459831,2.63398
0.0470779,2.63394
0.0481728,2.63378
0.0492676,2.63349
0.0492676,2.63349
0.0503624,2.63336
0.0514573,2.63324
0.0525521,2.63313
0.053647,2.63303
0.0547418,2.63294
0.0558366,2.63287
0.0569315,2.63281
0.0580263,2.63275
0.0591212,2.63271
0.0591212,2.63271
0.060216,2.63232
0.0613109,2.63202
0.0624057,2.63181
0.0635005,2.63169
0.0645954,2.63167
0.0656902,2.63175
0.0667851,2.63193
0.0678799,2.63223
0.0689747,2.63264
0.0689747,2.63264
0.0700696,2.6331
0.0711644,2.63355
0.0722593,2.63399
0.0733541,2.63441
0.074449,2.6348
0.0755438,2.63516
0.0766386,2.63547
0.0777335,2.63573
0.0788283,2.63593
0.0788283,2.63593
0.0799232,2.63592
0.081018,2.6359
0.0821128,2.63585
0.0832077,2.63579
0.0843025,2.63572
0.0853974,2.63564
0.0864922,2.63555
0.087587,2.63546
0.0886819,2.63537
0.0886819,2.63537
0.0897767,2.63543
0.0908716,2.63548
0.0919664,2.63551
0.0930613,2.63553
0.0941561,2.63553
0.0952509,2.63551
0.0963458,2.63548
0.0974406,2.63542
0.0985355,2.63535
0.0985355,2.63535
0.0996303,2.63519
0.100725,2.63502
0.10182,2.63485
0.102915,2.63468
0.10401,2.63451
0.105105,2.63435
0.106199,2.63418
0.107294,2.63402
0.108389,2.63387
0.108389,2.63387
0.109484,2.63377
0.110579,2.63367
0.111674,2.63357
0.112768,2.63348
0.113863,2.6334
0.114958,2.63332
0.116053,2.63325
0.117148,2.63318
0.118243,2.63313
0.118243,2.63313
0.119337,2.63227
0.120432,2.63141
0.121527,2.63057
0.122622,2.62974
0.123717,2.62892
0.124812,2.62812
0.125906,2.62733
0.127001,2.62656
0.128096,2.6258
0.128096,2.6258
0.129191,2.62601
0.130286,2.62625
0.131381,2.62649
0.132476,2.62674
0.13357,2.62698
0.134665,2.62719
0.13576,2.62738
0.136855,2.62753
0.13795,2.62762
0.13795,2.62762
0.139045,2.62771
0.140139,2.62777
0.141234,2.62779
0.142329,2.62779
0.143424,2.62776
0.144519,2.62771
0.145614,2.62764
0.146708,2.62756
0.147803,2.62747
0.147803,2.62747
0.148898,2.62735
0.149993,2.62727
0.151088,2.62721
0.152183,2.62718
0.153278,2.62718
0.154372,2.62719
0.155467,2.62722
0.156562,2.62726
0.157657,2.62732
0.157657,2.62732
0.158752,2.62744
0.159847,2.62761
0.160941,2.62781
0.162036,2.62804
0.163131,2.62828
0.164226,2.62852
0.165321,2.62876
0.166416,2.62898
0.16751,2.62917
0.16751,2.62917
0.168605,2.62917
0.1697,2.62909
0.170795,2.62894
0.17189,2.62872
0.172985,2.62847
0.17408,2.62819
0.175174,2.62791
0.176269,2.62763
0.177364,2.62737
0.177364,2.62737
0.178459,2.62708
0.179554,2.62678
0.180649,2.6265
0.181743,2.62622
0.182838,2.62598
0.183933,2.62577
0.185028,2.62561
0.186123,2.62551
0.187218,2.62547
0.187218,2.62547
0.188312,2.62558
0.189407,2.62566
0.190502,2.62571
0.191597,2.62575
0.192692,2.62577
0.193787,2.62579
0.194881,2.6258
0.195976,2.62582
0.197071,2.62584
0.197071,2.62584
0.198166,2.6258
0.199261,2.62579
0.200356,2.62582
0.201451,2.62588
0.202545,2.62597
0.20364,2.62609
0.204735,2.62623
0.20583,2.6264
0.206925,2.62657
0.206925,2.62657
0.20802,2.62689
0.209114,2.62723
0.210209,2.62757
0.211304,2.6279
0.212399,2.62822
0.213494,2.62849
0.214589,2.62873
0.215683,2.62891
0.216778,2.62901
0.216778,2.62901
0.217873,2.62897
0.218968,2.62889
0.220063,2.62878
0.221158,2.62865
0.222253,2.62851
0.223347,2.62836
0.224442,2.62821
0.225537,2.62806
0.226632,2.62794
0.226632,2.62794
0.227727,2.62783
0.228822,2.62769
0.229916,2.62753
0.231011,2.62735
0.232106,2.62719
0.233201,2.62704
0.234296,2.62694
0.235391,2.62689
0.236485,2.6269
0.236485,2.6269
0.23758,2.62699
0.238675,2.62708
0.23977,2.62718
0.240865,2.62731
0.24196,2.62747
0.243055,2.62766
0.244149,2.62791
0.245244,2.62821
0.246339,2.62857
0.246339,2.62857
0.247434,2.62921
0.248529,2.62991
0.249624,2.63063
0.250718,2.63136
0.251813,2.63206
0.252908,2.63269
0.254003,2.63323
0.255098,2.63365
0.256193,2.63392
0.256193,2.63392
0.257287,2.63381
0.258382,2.63371
0.259477,2.63363
0.260572,2.63358
0.261667,2.63359
0.262762,2.63366
0.263856,2.63382
0.264951,2.63408
0.266046,2.63445
0.266046,2.63445
0.267141,2.6079
0.268236,2.59401
0.269331,2.58854
0.270426,2.58722
0.271521,2.58581
0.272615,2.58005
0.27371,2.5657
0.274805,2.5385
0.2759,2.4942
0.2759,2.4942
0.276999,2.44373
0.278098,2.40676
0.279197,2.38114
0.280296,2.36471
0.281395,2.35532
0.282494,2.35082
0.283593,2.34904
0.284692,2.34783
0.285791,2.34504
0.285791,2.34504
0.286891,2.34246
0.28799,2.34105
0.289089,2.34058
0.290188,2.34085
0.291287,2.3416
0.292386,2.34263
0.293485,2.3437
0.294584,2.34458
0.295683,2.34505
0.295683,2.34505
0.296782,2.341
0.297881,2.33722
0.29898,2.33363
0.300079,2.33016
0.301178,2.32675
0.302278,2.32331
0.303377,2.31977
0.304476,2.31607
0.305575,2.31214
0.305575,2.31214
0.306674,2.31185
0.307773,2.31178
0.308872,2.31189
0.309971,2.31216
0.31107,2.31256
0.312169,2.31306
0.313268,2.31365
0.314367,2.31429
0.315466,2.31496
0.315466,2.31496
0.316566,2.31549
0.317665,2.31603
0.318764,2.31658
0.319863,2.31713
0.320962,2.31769
0.322061,2.31824
0.32316,2.31879
0.324259,2.31932
0.325358,2.31985
0.325358,2.31985
0.326457,2.32026
0.327556,2.32065
0.328655,2.321
0.329754,2.3213
0.330853,2.32156
0.331953,2.32175
0.333052,2.32188
0.334151,2.32194
0.33525,2.32191
0.33525,2.32191
0.336349,2.32186
0.337448,2.32178
0.338547,2.3217
0.339646,2.3216
0.340745,2.32148
0.341844,2.32136
0.342943,2.32123
0.344042,2.32109
0.345141,2.32095
0.345141,2.32095
0.346241,2.32094
0.34734,2.32086
0.348439,2.32071
0.349538,2.32051
0.350637,2.32027
0.351736,2.32
0.352835,2.31971
0.353934,2.31942
0.355033,2.31914
0.355033,2.31914
0.356132,2.31873
0.357231,2.31841
0.35833,2.31819
0.359429,2.31806
0.360528,2.318
0.361628,2.31801
0.362727,2.31808
0.363826,2.3182
0.364925,2.31836
0.364925,2.31836
0.366024,2.31856
0.367123,2.31876
0.368222,2.31896
0.369321,2.31916
0.37042,2.31936
0.371519,2.31956
0.372618,2.31975
0.373717,2.31995
0.374816,2.32014
0.374816,2.32014
0.375916,2.32045
0.377015,2.3207
0.378114,2.3209
0.379213,2.32104
0.380312,2.32111
0.381411,2.32111
0.38251,2.32104
0.383609,2.32089
0.384708,2.32066
0.384708,2.32066
0.385807,2.3204
0.386906,2.32011
0.388005,2.3198
0.389104,2.31949
0.390203,2.31918
0.391303,2.31889
0.392402,2.31861
0.393501,2.31836
0.3946,2.31815
0.3946,2.31815
0.395699,2.31775
0.396798,2.31745
0.397897,2.31725
0.398996,2.31715
0.400095,2.31715
0.401194,2.31725
0.402293,2.31744
0.403392,2.31773
0.404491,2.31812
0.404491,2.31812
0.405591,2.31874
0.40669,2.31931
0.407789,2.31981
0.408888,2.32023
0.409987,2.32058
0.411086,2.32085
0.412185,2.32102
0.413284,2.3211
0.414383,2.32108
0.414383,2.32108
0.415482,2.32099
0.416581,2.3209
0.41768,2.3208
0.418779,2.32069
0.419878,2.32058
0.420978,2.32046
0.422077,2.32034
0.423176,2.32022
0.424275,2.32009
0.424275,2.32009
0.425374,2.31996
0.426473,2.31982
0.427572,2.31968
0.428671,2.31955
0.42977,2.3194
0.430869,2.31926
0.431968,2.31911
0.433067,2.31896
0.434166,2.31881
0.434166,2.31881
0.435266,2.31975
0.436365,2.32075
0.437464,2.32181
0.438563,2.32291
0.439662,2.32406
0.440761,2.32524
0.44186,2.32645
0.442959,2.32768
0.444058,2.32893
0.444058,2.32893
0.445157,2.32343
0.446256,2.3197
0.447355,2.31749
0.448454,2.31656
0.449553,2.31667
0.450653,2.31756
0.451752,2.31899
0.452851,2.32071
0.45395,2.32249
0.45395,2.32249
0.455049,2.34819
0.456148,2.35728
0.457247,2.35261
0.458346,2.33703
0.459445,2.31342
0.460544,2.28462
0.461643,2.25348
0.462742,2.22287
0.463841,2.19565
0.463841,2.19565
0.464941,2.1471
0.46604,2.09726
0.467139,2.04779
0.468238,2.00034
0.469337,1.95654
0.470436,1.91806
0.471535,1.88654
0.472634,1.86363
0.473733,1.85098
0.473733,1.85098
0.474832,1.83047
0.475931,1.81541
0.47703,1.80486
0.478129,1.79789
0.479228,1.79355
0.480328,1.79091
0.481427,1.78902
0.482526,1.78696
0.483625,1.78377
0.483625,1.78377
0.484724,1.7839
0.485823,1.78411
0.486922,1.78438
0.488021,1.78471
0.48912,1.78507
0.490219,1.78546
0.491318,1.78586
0.492417,1.78625
0.493516,1.78663
0.493516,1.78663
0.494616,1.78759
0.495715,1.78853
0.496814,1.78949
0.497913,1.7905
0.499012,1.79162
0.500111,1.79287
0.50121,1.79431
0.502309,1.79597
0.503408,1.7979
0.503408,1.7979
0.504507,1.79836
0.505606,1.80178
0.506705,1.80605
0.507805,1.80904
0.508904,1.80865
0.510003,1.80275
0.511102,1.78922
0.512201,1.76594
0.5133,1.7308
0.5133,1.7308
0.51434,1.72805
0.515403,1.7169
0.516478,1.69982
0.517561,1.67932
0.518649,1.65788
0.519742,1.63798
0.520842,1.62212
0.521954,1.61278
0.523087,1.61245
0.523087,1.61245
0.524167,1.60913
0.525257,1.60911
0.526356,1.61198
0.52746,1.61738
0.528569,1.62491
0.52968,1.6342
0.530795,1.64485
0.531912,1.65649
0.533034,1.66872
0.533034,1.66872
0.534129,1.67591
0.535215,1.68309
0.536302,1.69025
0.537398,1.69736
0.538505,1.70441
0.539624,1.71137
0.54075,1.71822
0.541876,1.72493
0.542988,1.7315
0.542988,1.7315
0.544085,1.73633
0.545173,1.74134
0.546263,1.74647
0.547361,1.75165
0.548471,1.75683
0.549592,1.76193
0.550722,1.7669
0.551854,1.77167
0.552978,1.77619
0.552978,1.77619
0.554062,1.7797
0.555145,1.78312
0.556233,1.78647
0.55733,1.78978
0.558438,1.79305
0.559556,1.79632
0.560682,1.79961
0.561809,1.80293
0.562931,1.80631
0.562931,1.80631
0.564001,1.81137
0.565077,1.81574
0.566162,1.81961
0.56726,1.82317
0.568372,1.82658
0.569494,1.83002
0.570625,1.83367
0.571757,1.83772
0.572884,1.84233
0.572884,1.84233
0.573976,1.83378
0.575059,1.83109
0.576142,1.83274
0.577231,1.83718
0.578331,1.84286
0.579443,1.84824
0.580567,1.85178
0.5817,1.85193
0.582837,1.84716
0.582837,1.84716
0.58393,1.82764
0.585016,1.79793
0.586101,1.7611
0.587192,1.72021
0.588293,1.67833
0.589404,1.63851
0.590526,1.60381
0.591656,1.5773
0.592789,1.56204
0.592789,1.56204
0.593883,1.53325
0.594971,1.51202
0.596058,1.49777
0.597151,1.4899
0.598252,1.48784
0.599363,1.49102
0.600483,1.49884
0.60161,1.51073
0.60274,1.5261
0.60274,1.5261
0.603822,1.52854
0.604911,1.53261
0.606005,1.53808
0.607104,1.54473
0.60821,1.5523
0.609321,1.56059
0.610438,1.56935
0.611561,1.57834
0.612689,1.58735
0.612689,1.58735
0.613774,1.59514
0.614864,1.60335
0.615958,1.61195
0.617059,1.6209
0.618164,1.63017
0.619275,1.63972
0.62039,1.64951
0.621512,1.65952
0.622638,1.66972
0.622638,1.66972
0.623724,1.67657
0.624815,1.68444
0.62591,1.69317
0.627011,1.7026
0.628116,1.71256
0.629226,1.72289
0.630341,1.73342
0.63146,1.744
0.632585,1.75446
0.632585,1.75446
0.633672,1.76268
0.634764,1.77054
0.63586,1.7781
0.636961,1.78538
0.638066,1.79242
0.639175,1.79928
0.640289,1.80598
0.641408,1.81256
0.642531,1.81907
0.642531,1.81907
0.643619,1.82597
0.644712,1.83248
0.645808,1.83861
0.646909,1.84437
0.648014,1.84978
0.649123,1.85484
0.650236,1.85956
0.651354,1.86396
0.652475,1.86805
0.652475,1.86805
0.653565,1.8697
0.654658,1.87137
0.655755,1.87308
0.656856,1.87486
0.657961,1.87673
0.659069,1.87871
0.660182,1.88083
0.661298,1.88311
0.662419,1.88557
0.662419,1.88557
0.663509,1.88881
0.664603,1.89229
0.6657,1.89597
0.666801,1.89982
0.667906,1.9038
0.669014,1.90788
0.670126,1.91201
0.671242,1.91616
0.672361,1.92031
0.672361,1.92031
0.673452,1.92448
0.674546,1.92861
0.675644,1.93269
0.676745,1.93674
0.677849,1.94075
0.678957,1.94474
0.680069,1.94869
0.681184,1.95263
0.682302,1.95656
0.682302,1.95656
0.683393,1.96034
0.684488,1.9643
0.685586,1.9684
0.686687,1.97263
0.687791,1.97697
0.688899,1.98139
0.69001,1.98588
0.691124,1.99042
0.692242,1.99498
0.692242,1.99498
0.693334,1.99945
0.694429,2.00367
0.695527,2.00769
0.696628,2.01156
0.697732,2.01533
0.69884,2.01905
0.69995,2.02276
0.701064,2.02651
0.702181,2.03035
0.702181,2.03035
0.703273,2.03511
0.704368,2.03955
0.705467,2.04369
0.706568,2.04751
0.707672,2.05103
0.708779,2.05424
0.709889,2.05715
0.711002,2.05976
0.712119,2.06206
0.712119,2.06206
0.713211,2.06415
0.714307,2.06646
0.715405,2.06898
0.716507,2.07167
0.717611,2.07451
0.718718,2.07747
0.719827,2.08052
0.72094,2.08364
0.722055,2.0868
0.722055,2.0868
0.723149,2.08996
0.724244,2.09308
0.725343,2.09615
0.726444,2.09915
0.727548,2.10207
0.728655,2.10489
0.729764,2.10759
0.730876,2.11017
0.731991,2.1126
0.731991,2.1126
0.733085,2.11531
0.734181,2.11841
0.73528,2.12184
0.736381,2.1255
0.737485,2.12932
0.738591,2.13323
0.7397,2.13714
0.740812,2.14097
0.741926,2.14465
0.741926,2.14465
0.74302,2.14359
0.744116,2.1432
0.745215,2.14341
0.746317,2.14414
0.74742,2.14533
0.748527,2.14689
0.749635,2.14875
0.750747,2.15085
0.75186,2.15312
0.75186,2.15312
0.752954,2.16195
0.754051,2.16948
0.75515,2.17549
0.756251,2.17975
0.757355,2.18204
0.758461,2.18215
0.75957,2.17985
0.76068,2.17492
0.761794,2.16714
0.761794,2.16714
0.762888,2.15449
0.763985,2.14185
0.765084,2.12941
0.766185,2.11738
0.767289,2.10597
0.768395,2.09538
0.769503,2.08581
0.770613,2.07747
0.771726,2.07056
0.771726,2.07056
0.772821,2.06941
0.773918,2.0693
0.775017,2.07022
0.776118,2.07212
0.777222,2.07497
0.778327,2.07875
0.779435,2.08341
0.780545,2.08893
0.781658,2.09528
0.781658,2.09528
0.782753,2.09987
0.78385,2.10429
0.784949,2.10857
0.78605,2.11275
0.787154,2.11686
0.788259,2.12095
0.789367,2.12506
0.790477,2.12922
0.791589,2.13348
0.791589,2.13348
0.792684,2.13824
0.793781,2.14282
0.79488,2.14728
0.795982,2.15168
0.797085,2.15609
0.79819,2.16057
0.799298,2.16517
0.800407,2.16997
0.801519,2.17503
0.801519,2.17503
0.802614,2.18082
0.803712,2.18628
0.804811,2.19145
0.805912,2.19638
0.807015,2.2011
0.808121,2.20566
0.809228,2.2101
0.810337,2.21446
0.811448,2.21879
0.811448,2.21879
0.812544,2.22309
0.813641,2.22745
0.814741,2.23189
0.815842,2.23639
0.816945,2.24096
0.81805,2.2456
0.819157,2.2503
0.820266,2.25505
0.821377,2.25987
0.821377,2.25987
0.822473,2.26466
0.82357,2.26944
0.82467,2.27421
0.825771,2.27894
0.826874,2.28363
0.827979,2.28824
0.829086,2.29278
0.830195,2.29722
0.831306,2.30155
0.831306,2.30155
0.832401,2.30568
0.833499,2.3097
0.834598,2.31362
0.8357,2.31746
0.836803,2.32123
0.837908,2.32496
0.839014,2.32867
0.840123,2.33236
0.841233,2.33606
0.841233,2.33606
0.842329,2.3397
0.843427,2.34339
0.844526,2.34714
0.845627,2.35094
0.84673,2.35478
0.847835,2.35866
0.848942,2.36257
0.85005,2.3665
0.85116,2.37046
0.85116,2.37046
0.852256,2.3744
0.853354,2.37835
0.854453,2.3823
0.855555,2.38625
0.856658,2.39021
0.857762,2.39417
0.858869,2.39814
0.859977,2.4021
0.861086,2.40607
0.861086,2.40607
0.862183,2.41001
0.86328,2.41397
0.86438,2.41793
0.865481,2.42188
0.866584,2.42581
0.867689,2.42967
0.868795,2.43347
0.869903,2.43718
0.871012,2.44077
0.871012,2.44077
0.872109,2.44425
0.873206,2.44755
0.874306,2.45067
0.875407,2.45366
0.87651,2.45653
0.877614,2.45931
0.87872,2.46202
0.879828,2.46469
0.880937,2.46735
0.880937,2.46735
0.882034,2.46997
0.883132,2.47268
0.884231,2.47548
0.885333,2.47838
0.886435,2.48137
0.88754,2.48447
0.888646,2.48767
0.889753,2.49099
0.890862,2.49441
0.890862,2.49441
0.891959,2.49787
0.893057,2.5014
0.894156,2.50498
0.895257,2.5086
0.89636,2.51224
0.897464,2.51588
0.89857,2.5195
0.899677,2.52308
0.900786,2.52662
0.900786,2.52662
0.901883,2.53002
0.902981,2.53338
0.904081,2.53672
0.905182,2.54004
0.906284,2.54335
0.907389,2.54666
0.908494,2.54998
0.909601,2.55333
0.91071,2.55669
0.91071,2.55669
0.911807,2.56006
0.912905,2.56343
0.914005,2.5668
0.915106,2.57016
0.916208,2.5735
0.917312,2.57684
0.918418,2.58015
0.919525,2.58345
0.920633,2.58673
0.920633,2.58673
0.92173,2.58995
0.922828,2.59316
0.923928,2.59635
0.925029,2.59955
0.926131,2.60275
0.927235,2.60596
0.928341,2.60919
0.929448,2.61244
0.930556,2.61573
0.930556,2.61573
0.931653,2.61899
0.932751,2.62228
0.933851,2.62561
0.934952,2.62897
0.936054,2.63237
0.937158,2.63582
0.938263,2.63931
0.93937,2.64285
0.940478,2.64643
0.940478,2.64643
0.941575,2.65002
0.942673,2.65369
0.943773,2.65742
0.944874,2.6612
0.945976,2.66501
0.94708,2.66884
0.948185,2.67268
0.949292,2.67651
0.9504,2.68032
0.9504,2.68032
0.951497,2.68404
0.952595,2.68767
0.953695,2.6912
0.954796,2.69464
0.955898,2.69801
0.957002,2.70129
0.958107,2.70449
0.959213,2.70763
0.960321,2.71071
0.960321,2.71071
0.961418,2.71369
0.962517,2.71667
0.963616,2.71967
0.964717,2.72271
0.96582,2.72579
0.966923,2.72892
0.968028,2.73214
0.969135,2.73544
0.970242,2.73884
0.970242,2.73884
0.971339,2.74242
0.972438,2.74604
0.973537,2.74969
0.974638,2.75336
0.975741,2.75703
0.976844,2.76068
0.977949,2.7643
0.979055,2.76786
0.980163,2.77136
0.980163,2.77136
0.98126,2.77477
0.982358,2.77817
0.983458,2.78157
0.984559,2.78497
0.985661,2.78837
0.986765,2.79179
0.987869,2.79522
0.988975,2.79867
0.990083,2.80215
0.990083,2.80215
0.99118,2.8056
0.992278,2.80903
0.993377,2.81244
0.994478,2.81583
0.99558,2.81921
0.996683,2.82257
0.997788,2.82592
0.998893,2.82925
1,2.83257


==> plots/intake_p.csv <==
x,Mach
-0.1,3
-0.0987587,3
-0.0975174,3
-0.0962761,3
-0.0950348,3
-0.0937935,3
-0.0925522,3
-0.0913109,3
-0.0900696,3
-0.0888283,3
-0.0888283,3
-0.087579,3
-0.0863298,3
-0.0850805,3
-0.0838312,3
-0.082582,3
-0.0813327,3
-0.0800835,3
-0.0788342,3
-0.077585,3
-0.077585,3
-0.076326,3
-0.0750671,3
-0.0738081,3
-0.0725492,3
-0.0712902,3
-0.0700313,3
-0.0687723,3
-0.0675134,3
-0.0662544,3
-0.0662544,3
-0.0649766,3
-0.0636989,3
-0.0624211,3
-0.0611433,3
-0.0598655,3
-0.0585877,3
-0.05731,3
-0.0560322,3
-0.0547544,3
-0.0547544,3
-0.0534548,3
-0.0521553,3
-0.0508557,3
-0.0495561,3
-0.0482566,3
-0.046957,3
-0.0456575,3
-0.0443579,3
-0.0430583,3
-0.0430583,3
-0.0417333,3
-0.0404083,3
-0.0390832,3
-0.0377582,3
-0.0364332,3
-0.0351081,3
-0.0337831,3
-0.0324581,3
-0.0311331,3
-0.0311331,3
-0.0297738,3
-0.0284146,3
-0.0270554,3
-0.0256961,3
-0.0243369,3
-0.0229777,3
-0.0216185,3
-0.0202592,3
-0.0189,3
-0.0189,3
-0.0174551,2.9995
-0.0160102,2.99901
-0.0145652,2.99851
-0.0131203,2.99801
-0.0116754,2.99751
-0.0102305,2.99702
-0.00878558,2.99652
-0.00734067,2.99602
-0.00589575,2.99553
-0.00589575,2.99553
-0.00536463,2.99888
-0.00483352,3.00016
-0.0043024,3
-0.00377128,2.999
-0.00324017,2.9978
-0.00270905,2.99701
-0.00217793,2.99726
-0.00164682,2.99916
-0.0011157,3.00333
-0.0011157,3.00333
-0.000991732,3.02112
-0.000867765,3.01322
-0.000743799,3.04286
-0.000619832,3.0877
-0.000495866,3.10957
-0.000371899,3.09036
-0.000247933,3.03436
-0.000123966,2.93686
0,2.71905
0,2.71905
0.00136324,2.67292
0.00272649,2.65737
0.00408973,2.649
0.00545298,2.64319
0.00681622,2.64143
0.00817947,2.64382
0.00954271,2.64663
0.010906,2.64499
0.0122692,2.6407
0.0122692,2.6407
0.0134112,2.64267
0.0145533,2.64375
0.0156953,2.64414
0.0168374,2.64405
0.0179794,2.64369
0.0191215,2.64325
0.0202635,2.64294
0.0214056,2.64297
0.0225476,2.64353
0.0225476,2.64353
0.0234604,2.64381
0.0243731,2.644
0.0252859,2.64411
0.0261987,2.64413
0.0271115,2.64406
0.0280243,2.6439
0.028937,2.64366
0.0298498,2.64333
0.0307626,2.64292
0.0307626,2.64292
0.0321292,2.64105
0.0334957,2.63945
0.0348623,2.63808
0.0362289,2.63693
0.0375955,2.63598
0.0389621,2.63522
0.0403287,2.63461
0.0416953,2.63415
0.0430619,2.6338
0.0430619,2.6338
0.0440434,2.63415
0.0450249,2.63446
0.0460064,2.63474
0.0469879,2.63499
0.0479694,2.63523
0.0489509,2.63545
0.0499324,2.63567
0.0509139,2.63588
0.0518954,2.6361
0.0518954,2.6361
0.0528209,2.6363
0.0537464,2.63651
0.0546719,2.63672
0.0555974,2.63694
0.0565229,2.63717
0.0574485,2.63739
0.058374,2.63763
0.0592995,2.63787
0.060225,2.63811
0.060225,2.63811
0.061186,2.6385
0.0621469,2.63889
0.0631079,2.63928
0.0640688,2.63966
0.0650298,2.64004
0.0659907,2.64042
0.0669517,2.6408
0.0679126,2.64118
0.0688736,2.64155
0.0688736,2.64155
0.0699517,2.64154
0.0710297,2.64152
0.0721078,2.64151
0.0731859,2.6415
0.074264,2.64149
0.075342,2.64148
0.0764201,2.64147
0.0774982,2.64146
0.0785763,2.64145
0.0785763,2.64145
0.0797308,2.64144
0.0808853,2.64143
0.0820398,2.64142
0.0831944,2.64142
0.0843489,2.64142
0.0855035,2.64142
0.086658,2.64143
0.0878125,2.64144
0.088967,2.64146
0.088967,2.64146
0.0900486,2.64142
0.0911301,2.64137
0.0922117,2.64133
0.0932932,2.64129
0.0943748,2.64124
0.0954564,2.6412
0.0965379,2.64115
0.0976195,2.6411
0.098701,2.64105
0.098701,2.64105
0.099752,2.64098
0.100803,2.64093
0.101854,2.64088
0.102905,2.64085
0.103956,2.64083
0.105007,2.64082
0.106058,2.64082
0.107109,2.64083
0.10816,2.64086
0.10816,2.64086
0.10923,2.64097
0.1103,2.64107
0.111369,2.64116
0.112439,2.64123
0.113509,2.64129
0.114579,2.64134
0.115648,2.64137
0.116718,2.64138
0.117788,2.64139
0.117788,2.64139
0.118876,2.64125
0.119965,2.6411
0.121054,2.64096
0.122143,2.64081
0.123232,2.64066
0.124321,2.6405
0.125409,2.64035
0.126498,2.64019
0.127587,2.64002
0.127587,2.64002
0.128722,2.63995
0.129857,2.6399
0.130992,2.63985
0.132127,2.63982
0.133262,2.63981
0.134397,2.6398
0.135532,2.63981
0.136667,2.63984
0.137802,2.63987
0.137802,2.63987
0.138972,2.63987
0.140141,2.63985
0.141311,2.63983
0.142481,2.63981
0.143651,2.63978
0.14482,2.63974
0.14599,2.6397
0.14716,2.63966
0.148329,2.6396
0.148329,2.6396
0.149509,2.63961
0.150688,2.63962
0.151867,2.63961
0.153047,2.6396
0.154226,2.63959
0.155405,2.63957
0.156585,2.63954
0.157764,2.6395
0.158944,2.63946
0.158944,2.63946
0.160126,2.63946
0.161308,2.63945
0.162491,2.63945
0.163673,2.63944
0.164856,2.63944
0.166038,2.63943
0.167221,2.63943
0.168403,2.63942
0.169586,2.63942
0.169586,2.63942
0.170783,2.63937
0.171981,2.63932
0.173179,2.63929
0.174376,2.63927
0.175574,2.63925
0.176771,2.63925
0.177969,2.63926
0.179167,2.63928
0.180364,2.63931
0.180364,2.63931
0.181574,2.63949
0.182783,2.63965
0.183992,2.63979
0.185202,2.63991
0.186411,2.64002
0.18762,2.6401
0.18883,2.64017
0.190039,2.64022
0.191248,2.64025
0.191248,2.64025
0.192477,2.64019
0.193706,2.64014
0.194935,2.64008
0.196164,2.64002
0.197393,2.63996
0.198623,2.6399
0.199852,2.63984
0.201081,2.63978
0.20231,2.63971
0.20231,2.63971
0.203554,2.63957
0.204799,2.63944
0.206043,2.63933
0.207288,2.63923
0.208532,2.63915
0.209777,2.6391
0.211021,2.63907
0.212266,2.63907
0.213511,2.63911
0.213511,2.63911
0.21477,2.63921
0.216029,2.63932
0.217288,2.63943
0.218547,2.63954
0.219806,2.63964
0.221065,2.63972
0.222324,2.63979
0.223583,2.63983
0.224842,2.63984
0.224842,2.63984
0.226111,2.63978
0.22738,2.63973
0.228649,2.63967
0.229919,2.63962
0.231188,2.63957
0.232457,2.63953
0.233726,2.63949
0.234995,2.63945
0.236265,2.63942
0.236265,2.63942
0.237538,2.63945
0.238812,2.63944
0.240086,2.63941
0.241359,2.63937
0.242633,2.63931
0.243907,2.63926
0.24518,2.63922
0.246454,2.6392
0.247728,2.63922
0.247728,2.63922
0.249008,2.63923
0.250288,2.63924
0.251568,2.63926
0.252848,2.63927
0.254128,2.63929
0.255408,2.63931
0.256688,2.63933
0.257968,2.63935
0.259248,2.63937
0.259248,2.63937
0.260565,2.63937
0.261882,2.63938
0.263199,2.6394
0.264516,2.63942
0.265833,2.63945
0.26715,2.63949
0.268467,2.63953
0.269784,2.63959
0.271101,2.63964
0.271101,2.63964
0.271542,2.64204
0.271982,2.64314
0.272423,2.6433
0.272863,2.6429
0.273304,2.64229
0.273744,2.64185
0.274185,2.64194
0.274625,2.64294
0.275066,2.64519
0.275066,2.64519
0.275159,2.65754
0.275251,2.65543
0.275344,2.66757
0.275437,2.68008
0.275529,2.67387
0.275622,2.64279
0.275715,2.59265
0.275807,2.52107
0.2759,2.3782
0.2759,2.3782
0.277502,2.349
0.279103,2.33747
0.280705,2.3341
0.282306,2.33366
0.283908,2.33383
0.285509,2.33383
0.287111,2.33307
0.288712,2.32977
0.290314,2.31959
0.290314,2.31959
0.291446,2.32194
0.292579,2.32351
0.293711,2.32446
0.294843,2.32498
0.295976,2.32525
0.297108,2.32542
0.298241,2.32569
0.299373,2.32622
0.300505,2.32718
0.300505,2.32718
0.30159,2.32707
0.302674,2.32689
0.303758,2.32666
0.304842,2.32639
0.305926,2.32611
0.30701,2.32582
0.308095,2.32554
0.309179,2.32529
0.310263,2.32508
0.310263,2.32508
0.310875,2.32509
0.311486,2.32517
0.312098,2.3253
0.31271,2.32549
0.313322,2.32575
0.313934,2.32606
0.314545,2.32644
0.315157,2.32688
0.315769,2.32737
0.315769,2.32737
0.317226,2.32761
0.318683,2.32776
0.32014,2.32785
0.321597,2.32791
0.323054,2.32795
0.324511,2.32799
0.325968,2.32807
0.327425,2.32819
0.328882,2.32839
0.328882,2.32839
0.330116,2.32823
0.33135,2.32803
0.332584,2.32781
0.333817,2.32759
0.335051,2.32739
0.336285,2.32724
0.337519,2.32716
0.338753,2.32716
0.339987,2.32727
0.339987,2.32727
0.34126,2.32709
0.342533,2.32684
0.343806,2.32654
0.345079,2.32621
0.346352,2.32589
0.347625,2.32558
0.348898,2.32532
0.350171,2.32513
0.351444,2.32502
0.351444,2.32502
0.352476,2.32513
0.353508,2.32513
0.354539,2.32506
0.355571,2.32494
0.356603,2.32479
0.357634,2.32464
0.358666,2.32449
0.359697,2.32439
0.360729,2.32434
0.360729,2.32434
0.361848,2.32457
0.362966,2.32474
0.364084,2.32485
0.365203,2.32492
0.366321,2.32495
0.36744,2.32492
0.368558,2.32485
0.369677,2.32474
0.370795,2.32459
0.370795,2.32459
0.371992,2.32473
0.373189,2.32486
0.374387,2.32497
0.375584,2.32508
0.376781,2.32516
0.377978,2.32521
0.379176,2.32524
0.380373,2.32522
0.38157,2.32517
0.38157,2.32517
0.382792,2.3252
0.384014,2.3252
0.385236,2.32518
0.386458,2.32513
0.38768,2.32507
0.388902,2.32502
0.390123,2.32496
0.391345,2.32493
0.392567,2.32492
0.392567,2.32492
0.393787,2.32511
0.395006,2.32523
0.396225,2.3253
0.397445,2.32532
0.398664,2.32532
0.399884,2.3253
0.401103,2.32528
0.402323,2.32527
0.403542,2.32527
0.403542,2.32527
0.404712,2.32538
0.405883,2.32546
0.407054,2.3255
0.408224,2.32552
0.409395,2.32552
0.410565,2.3255
0.411736,2.32547
0.412906,2.32543
0.414077,2.32539
0.414077,2.32539
0.415197,2.32525
0.416317,2.32514
0.417437,2.32506
0.418557,2.325
0.419677,2.32497
0.420797,2.32497
0.421917,2.325
0.423037,2.32506
0.424157,2.32514
0.424157,2.32514
0.425238,2.32545
0.42632,2.32573
0.427401,2.32598
0.428482,2.32621
0.429564,2.32641
0.430645,2.32659
0.431726,2.32675
0.432808,2.3269
0.433889,2.32703
0.433889,2.32703
0.435001,2.32696
0.436112,2.32685
0.437224,2.32671
0.438335,2.32653
0.439447,2.32633
0.440558,2.32611
0.44167,2.32588
0.442782,2.32565
0.443893,2.32543
0.443893,2.32543
0.444731,2.32587
0.445569,2.32623
0.446406,2.32653
0.447244,2.32678
0.448082,2.32701
0.44892,2.32722
0.449757,2.32744
0.450595,2.32767
0.451433,2.32795
0.451433,2.32795
0.452187,2.32565
0.452941,2.32421
0.453695,2.32346
0.454449,2.32322
0.455202,2.32331
0.455956,2.32355
0.45671,2.32377
0.457464,2.32378
0.458218,2.32342
0.458218,2.32342
0.459114,2.33807
0.460009,2.34893
0.460905,2.35307
0.4618,2.3479
0.462695,2.33124
0.463591,2.30123
0.464486,2.25642
0.465382,2.19571
0.466277,2.11836
0.466277,2.11836
0.467217,2.01957
0.468157,1.94781
0.469097,1.89548
0.470036,1.85737
0.470976,1.83012
0.471916,1.81164
0.472856,1.80064
0.473796,1.79602
0.474736,1.79635
0.474736,1.79635
0.475529,1.79668
0.476322,1.79699
0.477115,1.79725
0.477908,1.79742
0.478701,1.79746
0.479494,1.79733
0.480287,1.79698
0.48108,1.79638
0.481873,1.79549
0.481873,1.79549
0.483315,1.7938
0.484758,1.79268
0.486201,1.79204
0.487643,1.79177
0.489086,1.79179
0.490529,1.79199
0.491971,1.79227
0.493414,1.79253
0.494857,1.79269
0.494857,1.79269
0.496142,1.79297
0.497428,1.79336
0.498713,1.79383
0.499999,1.79438
0.501285,1.79499
0.50257,1.79563
0.503856,1.79628
0.505141,1.79694
0.506427,1.79759
0.506427,1.79759
0.507191,1.79233
0.507954,1.79057
0.508718,1.79128
0.509482,1.79345
0.510245,1.79605
0.511009,1.79808
0.511773,1.79856
0.512536,1.7965
0.5133,1.79093
0.5133,1.79093
0.513682,1.83001
0.514065,1.85362
0.514448,1.86547
0.514831,1.87056
0.515215,1.87193
0.515598,1.86976
0.515982,1.86284
0.516366,1.85238
0.51675,1.84815
0.51675,1.84815
0.51762,1.75892
0.518491,1.69541
0.519363,1.65182
0.520235,1.62325
0.521108,1.60567
0.521981,1.59596
0.522855,1.59188
0.523729,1.59206
0.524603,1.59605
0.524603,1.59605
0.525793,1.60668
0.526983,1.61666
0.528174,1.62603
0.529366,1.63483
0.530557,1.64313
0.531749,1.65095
0.532941,1.65836
0.534133,1.66539
0.535326,1.67209
0.535326,1.67209
0.536767,1.68042
0.53821,1.68823
0.539652,1.69557
0.541095,1.70248
0.542538,1.70899
0.543981,1.71516
0.545424,1.72102
0.546867,1.72661
0.54831,1.73198
0.54831,1.73198
0.54955,1.73612
0.550791,1.74002
0.552031,1.74371
0.553271,1.74721
0.554512,1.75054
0.555752,1.75373
0.556992,1.75678
0.558233,1.75974
0.559473,1.76261
0.559473,1.76261
0.560624,1.76505
0.561775,1.76747
0.562925,1.76988
0.564076,1.77226
0.565227,1.77463
0.566378,1.77697
0.567529,1.7793
0.568679,1.78162
0.56983,1.78391
0.56983,1.78391
0.570334,1.78565
0.570837,1.78706
0.571341,1.78825
0.571844,1.7893
0.572348,1.79028
0.572851,1.79129
0.573354,1.79242
0.573858,1.79375
0.574361,1.79536
0.574361,1.79536
0.575094,1.79935
0.575826,1.8047
0.576558,1.80654
0.57729,1.80108
0.578023,1.78558
0.578755,1.75837
0.579487,1.71885
0.580219,1.66751
0.580952,1.60587
0.580952,1.60587
0.581752,1.49684
0.582552,1.42473
0.583352,1.37915
0.584152,1.35178
0.584953,1.33635
0.585753,1.3286
0.586553,1.32635
0.587353,1.32944
0.588153,1.33976
0.588153,1.33976
0.588744,1.34204
0.589334,1.34477
0.589924,1.34782
0.590515,1.35106
0.591105,1.35435
0.591695,1.35758
0.592286,1.36061
0.592876,1.36332
0.593466,1.36556
0.593466,1.36556
0.594141,1.36855
0.594815,1.3722
0.595489,1.37648
0.596164,1.38135
0.596838,1.38675
0.597512,1.39266
0.598187,1.39902
0.598861,1.4058
0.599535,1.41295
0.599535,1.41295
0.600685,1.42915
0.601835,1.44366
0.602985,1.45638
0.604135,1.46723
0.605284,1.47616
0.606434,1.48313
0.607584,1.48809
0.608733,1.49106
0.609883,1.49201
0.609883,1.49201
0.610905,1.49124
0.611926,1.49077
0.612947,1.49071
0.613969,1.49119
0.61499,1.49232
0.616012,1.4942
0.617033,1.49696
0.618054,1.50069
0.619076,1.50553
0.619076,1.50553
0.620103,1.51014
0.62113,1.51532
0.622158,1.52101
0.623185,1.52714
0.624212,1.53367
0.625239,1.54052
0.626267,1.54765
0.627294,1.55499
0.628321,1.56247
0.628321,1.56247
0.629447,1.57034
0.630573,1.5779
0.631698,1.58516
0.632824,1.59214
0.63395,1.59884
0.635075,1.60529
0.636201,1.6115
0.637327,1.61749
0.638452,1.62327
0.638452,1.62327
0.639566,1.62935
0.64068,1.63538
0.641793,1.64137
0.642907,1.64733
0.644021,1.65324
0.645135,1.6591
0.646248,1.66493
0.647362,1.67072
0.648475,1.67646
0.648475,1.67646
0.649576,1.68226
0.650677,1.68797
0.651778,1.69358
0.652879,1.6991
0.65398,1.70453
0.65508,1.70986
0.656181,1.7151
0.657282,1.72024
0.658383,1.72529
0.658383,1.72529
0.659397,1.72992
0.660412,1.73449
0.661427,1.73902
0.662441,1.74349
0.663456,1.74792
0.664471,1.7523
0.665485,1.75662
0.6665,1.7609
0.667514,1.76513
0.667514,1.76513
0.668521,1.76927
0.669527,1.7733
0.670534,1.77723
0.67154,1.78106
0.672546,1.78479
0.673553,1.78841
0.674559,1.79193
0.675565,1.79534
0.676571,1.79866
0.676571,1.79866
0.677468,1.80082
0.678365,1.80304
0.679261,1.80532
0.680158,1.80766
0.681055,1.81006
0.681951,1.81251
0.682848,1.81503
0.683744,1.8176
0.684641,1.82023
0.684641,1.82023
0.685659,1.8257
0.686678,1.80997
0.687696,1.78076
0.688714,1.74459
0.689733,1.70671
0.690751,1.67114
0.691769,1.64065
0.692788,1.61677
0.693806,1.59977
0.693806,1.59977
0.694801,1.57796
0.695796,1.56579
0.696791,1.56132
0.697786,1.56269
0.69878,1.56812
0.699775,1.5759
0.70077,1.5844
0.701765,1.59203
0.70276,1.59733
0.70276,1.59733
0.704055,1.60506
0.70535,1.61249
0.706645,1.61958
0.70794,1.62627
0.709235,1.63255
0.71053,1.63835
0.711825,1.64364
0.71312,1.64839
0.714415,1.65254
0.714415,1.65254
0.715603,1.65729
0.71679,1.66165
0.717978,1.66565
0.719166,1.66933
0.720354,1.67273
0.721541,1.67589
0.722729,1.67885
0.723917,1.68163
0.725104,1.68429
0.725104,1.68429
0.72629,1.68675
0.727476,1.68942
0.728662,1.6923
0.729847,1.69538
0.731033,1.69866
0.732219,1.70216
0.733405,1.70586
0.73459,1.70976
0.735776,1.71387
0.735776,1.71387
0.737157,1.71776
0.738538,1.72195
0.739919,1.72643
0.7413,1.73122
0.742682,1.7363
0.744063,1.74169
0.745444,1.74737
0.746825,1.75335
0.748206,1.75964
0.748206,1.75964
0.7491,1.764
0.749995,1.76797
0.75089,1.77163
0.751785,1.77507
0.75268,1.77837
0.753574,1.78164
0.754469,1.78494
0.755364,1.78838
0.756259,1.79204
0.756259,1.79204
0.757286,1.79641
0.758314,1.80048
0.759342,1.80424
0.76037,1.8077
0.761397,1.81086
0.762425,1.81371
0.763453,1.81627
0.764481,1.81852
0.765508,1.82046
0.765508,1.82046
0.766597,1.82283
0.767685,1.82533
0.768773,1.82797
0.769861,1.83075
0.77095,1.83368
0.772038,1.83674
0.773126,1.83995
0.774214,1.8433
0.775302,1.84678
0.775302,1.84678
0.776737,1.8515
0.778172,1.85621
0.779606,1.86093
0.781041,1.86566
0.782476,1.87038
0.78391,1.87511
0.785345,1.87985
0.78678,1.88458
0.788214,1.88932
0.788214,1.88932
0.789128,1.8922
0.790042,1.89507
0.790956,1.89793
0.791871,1.90079
0.792785,1.90364
0.793699,1.90648
0.794613,1.90932
0.795527,1.91215
0.796441,1.91498
0.796441,1.91498
0.797904,1.91954
0.799368,1.9241
0.800831,1.92865
0.802295,1.93319
0.803758,1.93772
0.805221,1.94224
0.806685,1.94675
0.808148,1.95126
0.809611,1.95575
0.809611,1.95575
0.811087,1.95992
0.812562,1.96414
0.814038,1.96843
0.815513,1.97277
0.816988,1.97717
0.818464,1.98164
0.819939,1.98616
0.821414,1.99074
0.822889,1.99539
0.822889,1.99539
0.823927,1.99891
0.824965,2.00239
0.826003,2.00582
0.827041,2.00921
0.828079,2.01255
0.829117,2.01584
0.830155,2.01909
0.831193,2.02229
0.832231,2.02544
0.832231,2.02544
0.833442,2.02648
0.834652,2.02898
0.835863,2.03258
0.837073,2.03693
0.838284,2.04166
0.839494,2.04642
0.840705,2.05086
0.841915,2.05461
0.843125,2.05732
0.843125,2.05732
0.844258,2.04362
0.845391,2.0226
0.846524,1.99738
0.847656,1.9706
0.848789,1.94448
0.849922,1.92083
0.851054,1.90098
0.852187,1.88585
0.85332,1.87592
0.85332,1.87592
0.854782,1.87258
0.856244,1.87229
0.857706,1.87442
0.859167,1.87835
0.860629,1.88343
0.862091,1.88897
0.863553,1.89427
0.865015,1.8986
0.866477,1.90122
0.866477,1.90122
0.867835,1.9047
0.869194,1.90848
0.870552,1.91248
0.871911,1.91665
0.873269,1.92091
0.874628,1.9252
0.875986,1.92944
0.877345,1.93357
0.878703,1.93753
0.878703,1.93753
0.879995,1.94047
0.881286,1.94327
0.882578,1.94594
0.883869,1.94853
0.885161,1.95107
0.886452,1.95357
0.887743,1.95608
0.889035,1.95862
0.890326,1.96122
0.890326,1.96122
0.891657,1.96405
0.892988,1.96697
0.894318,1.96994
0.895649,1.97296
0.89698,1.97599
0.89831,1.97901
0.899641,1.98199
0.900971,1.98492
0.902302,1.98777
0.902302,1.98777
0.903576,1.99049
0.904851,1.99325
0.906125,1.99607
0.9074,1.99894
0.908674,2.00185
0.909949,2.00482
0.911223,2.00783
0.912498,2.0109
0.913772,2.01401
0.913772,2.01401
0.915045,2.01729
0.916318,2.02059
0.917591,2.0239
0.918863,2.02722
0.920136,2.03056
0.921409,2.03392
0.922681,2.03728
0.923954,2.04067
0.925227,2.04407
0.925227,2.04407
0.926484,2.04734
0.927742,2.05055
0.928999,2.05367
0.930257,2.0567
0.931514,2.05963
0.932772,2.06244
0.934029,2.06512
0.935287,2.06767
0.936544,2.07007
0.936544,2.07007
0.937778,2.07212
0.939013,2.07418
0.940247,2.07624
0.941482,2.0783
0.942716,2.08036
0.94395,2.08243
0.945185,2.0845
0.946419,2.08657
0.947653,2.08865
0.947653,2.08865
0.948871,2.09109
0.950088,2.09361
0.951305,2.0962
0.952522,2.09886
0.953739,2.1016
0.954956,2.10441
0.956173,2.10729
0.957391,2.11025
0.958608,2.11328
0.958608,2.11328
0.959812,2.11617
0.961016,2.1191
0.96222,2.12205
0.963424,2.12502
0.964628,2.128
0.965832,2.13099
0.967036,2.13399
0.96824,2.13698
0.969444,2.13997
0.969444,2.13997
0.970579,2.14282
0.971714,2.14567
0.972849,2.14854
0.973984,2.15141
0.975119,2.15429
0.976254,2.15718
0.977389,2.16007
0.978524,2.16296
0.979659,2.16585
0.979659,2.16585
0.980781,2.16873
0.981902,2.17159
0.983024,2.17441
0.984146,2.1772
0.985267,2.17996
0.986389,2.18269
0.987511,2.18537
0.988632,2.18802
0.989754,2.19062
0.989754,2.19062
0.990892,2.19325
0.992031,2.19584
0.993169,2.19841
0.994308,2.20094
0.995446,2.20344
0.996585,2.20591
0.997723,2.20835
0.998862,2.21076
1,2.21314


==> plots/intake_r1.csv <==
x,Mach
-0.1,3
-0.0987895,3
-0.097579,3
-0.0963686,3
-0.0951581,3
-0.0939476,3
-0.0927371,3
-0.0915266,3
-0.0903161,3
-0.0891057,3
-0.0891057,3
-0.0878911,3
-0.0866765,3
-0.0854619,3
-0.0842474,3
-0.0830328,3
-0.0818182,3
-0.0806036,3
-0.079389,3
-0.0781745,3
-0.0781745,3
-0.0769528,3
-0.0757312,3
-0.0745095,3
-0.0732879,3
-0.0720663,3
-0.0708446,3
-0.069623,3
-0.0684013,3
-0.0671797,3
-0.0671797,3
-0.0659451,3
-0.0647106,3
-0.063476,3
-0.0622415,3
-0.0610069,3
-0.0597724,3
-0.0585378,3
-0.0573033,3
-0.0560687,3
-0.0560687,3
-0.0548193,3
-0.05357,3
-0.0523206,3
-0.0510712,3
-0.0498218,3
-0.0485724,3
-0.0473231,3
-0.0460737,3
-0.0448243,3
-0.0448243,3
-0.043554,3
-0.0422837,3
-0.0410135,3
-0.0397432,3
-0.0384729,3
-0.0372026,3
-0.0359323,3
-0.034662,3
-0.0333918,3
-0.0333918,3
-0.0320922,3
-0.0307927,3
-0.0294932,3
-0.0281937,3
-0.0268942,3
-0.0255947,3
-0.0242951,3
-0.0229956,3
-0.0216961,3
-0.0216961,3
-0.0203253,3
-0.0189545,3
-0.0175837,3
-0.0162129,3
-0.014842,3
-0.0134712,3
-0.0121004,3
-0.0107296,3
-0.00935878,3
-0.00935878,3
-0.00867344,3
-0.0079881,3
-0.00730277,3
-0.00661743,3
-0.00593209,3
-0.00524675,3
-0.00456142,3
-0.00387608,3
-0.00319074,3
-0.00319074,3
-0.00283622,2.97647
-0.00248169,2.97252
-0.00212716,2.97948
-0.00177263,2.98865
-0.00141811,2.99134
-0.00106358,2.97887
-0.000709054,2.94255
-0.000354527,2.87369
0,2.7636
0,2.7636
0.00132637,2.71821
0.00265274,2.68962
0.0039791,2.67396
0.00530547,2.66737
0.00663184,2.66597
0.00795821,2.66589
0.00928457,2.66325
0.0106109,2.65419
0.0119373,2.63484
0.0119373,2.63484
0.0130478,2.63276
0.0141583,2.6315
0.0152688,2.63092
0.0163793,2.63089
0.0174898,2.6313
0.0186003,2.63201
0.0197108,2.63291
0.0208213,2.63385
0.0219318,2.63473
0.0219318,2.63473
0.0228678,2.63581
0.0238039,2.63697
0.02474,2.63819
0.025676,2.63946
0.0266121,2.64078
0.0275481,2.64214
0.0284842,2.64353
0.0294202,2.64494
0.0303563,2.64636
0.0303563,2.64636
0.031741,2.64612
0.0331257,2.64603
0.0345104,2.64606
0.0358951,2.6462
0.0372799,2.64645
0.0386646,2.64677
0.0400493,2.64716
0.041434,2.6476
0.0428187,2.64807
0.0428187,2.64807
0.0439041,2.64713
0.0449895,2.64616
0.0460749,2.64518
0.0471603,2.64419
0.0482456,2.6432
0.049331,2.64223
0.0504164,2.64126
0.0515018,2.64033
0.0525872,2.63942
0.0525872,2.63942
0.0535919,2.63878
0.0545966,2.63819
0.0556013,2.63762
0.0566059,2.63708
0.0576106,2.63655
0.0586153,2.63603
0.05962,2.6355
0.0606247,2.63495
0.0616294,2.63438
0.0616294,2.63438
0.0626123,2.63378
0.0635952,2.63315
0.0645782,2.63251
0.0655611,2.63186
0.066544,2.6312
0.067527,2.63054
0.0685099,2.62987
0.0694928,2.62921
0.0704758,2.62856
0.0704758,2.62856
0.0715342,2.62855
0.0725926,2.62854
0.0736511,2.62855
0.0747095,2.62857
0.0757679,2.6286
0.0768264,2.62863
0.0778848,2.62867
0.0789432,2.62873
0.0800017,2.62878
0.0800017,2.62878
0.0811403,2.62911
0.0822789,2.6294
0.0834175,2.62967
0.0845561,2.62989
0.0856947,2.63008
0.0868333,2.63022
0.0879719,2.63032
0.0891105,2.63037
0.0902491,2.63036
0.0902491,2.63036
0.0913148,2.63013
0.0923804,2.62991
0.093446,2.62971
0.0945116,2.62953
0.0955773,2.62937
0.0966429,2.62923
0.0977085,2.62911
0.0987741,2.62903
0.0998398,2.62897
0.0998398,2.62897
0.100885,2.62908
0.10193,2.62919
0.102976,2.62928
0.104021,2.62936
0.105066,2.62942
0.106112,2.62946
0.107157,2.62948
0.108202,2.62948
0.109248,2.62945
0.109248,2.62945
0.110314,2.62919
0.11138,2.62895
0.112446,2.62873
0.113512,2.62854
0.114578,2.62839
0.115644,2.62828
0.11671,2.62822
0.117776,2.6282
0.118842,2.62824
0.118842,2.62824
0.11992,2.62814
0.120998,2.62806
0.122077,2.62799
0.123155,2.62793
0.124234,2.62788
0.125312,2.62783
0.126391,2.62778
0.127469,2.62772
0.128548,2.62766
0.128548,2.62766
0.129655,2.62764
0.130763,2.62763
0.131871,2.62761
0.132979,2.62759
0.134087,2.62758
0.135195,2.62756
0.136303,2.62755
0.137411,2.62754
0.138518,2.62754
0.138518,2.62754
0.139658,2.62755
0.140798,2.62756
0.141938,2.62758
0.143077,2.6276
0.144217,2.62762
0.145357,2.62764
0.146496,2.62767
0.147636,2.62769
0.148776,2.62772
0.148776,2.62772
0.149918,2.62776
0.15106,2.62779
0.152202,2.62782
0.153344,2.62786
0.154486,2.62789
0.155628,2.62793
0.15677,2.62797
0.157912,2.62801
0.159055,2.62804
0.159055,2.62804
0.160195,2.62806
0.161335,2.62809
0.162476,2.62812
0.163616,2.62816
0.164757,2.62821
0.165897,2.62825
0.167037,2.6283
0.168178,2.62836
0.169318,2.62841
0.169318,2.62841
0.170466,2.62853
0.171614,2.62863
0.172762,2.62872
0.17391,2.62879
0.175058,2.62885
0.176206,2.62889
0.177354,2.6289
0.178502,2.6289
0.17965,2.62887
0.17965,2.62887
0.180804,2.62879
0.181959,2.62871
0.183113,2.62861
0.184267,2.6285
0.185421,2.62839
0.186576,2.62827
0.18773,2.62814
0.188884,2.62802
0.190038,2.62791
0.190038,2.62791
0.191205,2.62779
0.192371,2.62769
0.193537,2.62762
0.194703,2.62756
0.19587,2.62753
0.197036,2.62752
0.198202,2.62754
0.199368,2.62757
0.200535,2.62763
0.200535,2.62763
0.201716,2.62775
0.202897,2.62786
0.204079,2.62797
0.20526,2.62807
0.206441,2.62816
0.207622,2.62824
0.208804,2.6283
0.209985,2.62834
0.211166,2.62836
0.211166,2.62836
0.212361,2.62832
0.213556,2.62827
0.214751,2.62821
0.215947,2.62816
0.217142,2.6281
0.218337,2.62805
0.219532,2.62799
0.220727,2.62795
0.221922,2.62791
0.221922,2.62791
0.223129,2.6279
0.224336,2.62789
0.225544,2.62789
0.226751,2.62789
0.227958,2.6279
0.229165,2.62791
0.230373,2.62793
0.23158,2.62795
0.232787,2.62797
0.232787,2.62797
0.234006,2.62798
0.235225,2.62799
0.236444,2.628
0.237663,2.62801
0.238882,2.62801
0.240101,2.62801
0.24132,2.628
0.242538,2.62799
0.243757,2.62797
0.243757,2.62797
0.244996,2.62796
0.246234,2.62795
0.247473,2.62793
0.248712,2.62791
0.24995,2.62789
0.251189,2.62786
0.252427,2.62783
0.253666,2.6278
0.254904,2.62777
0.254904,2.62777
0.256178,2.62772
0.257451,2.62768
0.258725,2.62764
0.259998,2.62761
0.261271,2.62759
0.262545,2.62758
0.263818,2.62757
0.265092,2.62758
0.266365,2.6276
0.266365,2.6276
0.267065,2.6277
0.267766,2.6278
0.268466,2.62791
0.269166,2.62802
0.269866,2.62813
0.270567,2.62825
0.271267,2.62837
0.271967,2.6285
0.272667,2.62863
0.272667,2.62863
0.273026,2.60207
0.273386,2.59527
0.273745,2.60056
0.274104,2.61028
0.274463,2.61679
0.274822,2.61243
0.275182,2.58955
0.275541,2.54049
0.2759,2.4576
0.2759,2.4576
0.277224,2.4041
0.278547,2.37019
0.279871,2.35183
0.281194,2.34495
0.282518,2.34548
0.283841,2.34937
0.285165,2.35256
0.286488,2.35098
0.287812,2.34058
0.287812,2.34058
0.288982,2.33405
0.290153,2.32872
0.291324,2.3245
0.292494,2.32128
0.293665,2.31897
0.294835,2.31745
0.296006,2.31664
0.297177,2.31643
0.298347,2.31671
0.298347,2.31671
0.299414,2.31827
0.30048,2.31963
0.301547,2.32079
0.302614,2.3217
0.30368,2.32235
0.304747,2.3227
0.305813,2.32274
0.30688,2.32243
0.307946,2.32175
0.307946,2.32175
0.30883,2.32199
0.309713,2.32217
0.310596,2.32229
0.311479,2.32237
0.312363,2.3224
0.313246,2.32239
0.314129,2.32235
0.315012,2.32228
0.315896,2.32218
0.315896,2.32218
0.317146,2.32214
0.318397,2.32212
0.319647,2.32211
0.320898,2.32212
0.322149,2.32215
0.323399,2.32219
0.32465,2.32225
0.325901,2.32234
0.327151,2.32245
0.327151,2.32245
0.328343,2.32243
0.329534,2.32243
0.330725,2.32243
0.331917,2.32244
0.333108,2.32244
0.334299,2.32243
0.335491,2.32242
0.336682,2.32239
0.337874,2.32234
0.337874,2.32234
0.339064,2.32206
0.340254,2.32179
0.341444,2.32153
0.342634,2.32128
0.343824,2.32104
0.345014,2.32083
0.346204,2.32062
0.347394,2.32044
0.348585,2.32028
0.348585,2.32028
0.34966,2.32038
0.350735,2.32049
0.35181,2.3206
0.352885,2.32071
0.35396,2.32083
0.355035,2.32093
0.35611,2.32103
0.357186,2.32111
0.358261,2.32118
0.358261,2.32118
0.359394,2.32131
0.360528,2.32142
0.361661,2.3215
0.362795,2.32156
0.363929,2.32159
0.365062,2.3216
0.366196,2.32159
0.367329,2.32155
0.368463,2.3215
0.368463,2.3215
0.369622,2.32117
0.370782,2.32087
0.371942,2.32062
0.373101,2.32042
0.374261,2.32027
0.375421,2.32017
0.37658,2.32014
0.37774,2.32018
0.3789,2.32028
0.3789,2.32028
0.380052,2.32068
0.381204,2.32105
0.382356,2.32141
0.383508,2.32173
0.38466,2.32201
0.385811,2.32225
0.386963,2.32243
0.388115,2.32254
0.389267,2.32258
0.389267,2.32258
0.390419,2.32248
0.39157,2.32235
0.392721,2.32219
0.393873,2.32201
0.395024,2.3218
0.396175,2.32159
0.397327,2.32138
0.398478,2.32116
0.399629,2.32095
0.399629,2.32095
0.400738,2.32071
0.401846,2.32051
0.402954,2.32035
0.404063,2.32024
0.405171,2.32018
0.406279,2.32016
0.407388,2.32019
0.408496,2.32028
0.409604,2.32042
0.409604,2.32042
0.410694,2.32067
0.411783,2.32092
0.412872,2.32117
0.413961,2.32141
0.41505,2.32163
0.416139,2.32184
0.417228,2.32202
0.418317,2.32217
0.419406,2.32228
0.419406,2.32228
0.420511,2.32231
0.421615,2.32233
0.42272,2.32232
0.423825,2.3223
0.424929,2.32226
0.426034,2.32221
0.427138,2.32214
0.428243,2.32205
0.429348,2.32195
0.429348,2.32195
0.430543,2.32196
0.431737,2.32194
0.432932,2.3219
0.434127,2.32184
0.435322,2.32177
0.436517,2.32169
0.437712,2.32159
0.438907,2.32149
0.440102,2.32138
0.440102,2.32138
0.4409,2.32177
0.441698,2.32223
0.442496,2.32276
0.443294,2.32337
0.444092,2.32404
0.44489,2.3248
0.445688,2.32564
0.446485,2.32656
0.447283,2.32756
0.447283,2.32756
0.448207,2.32247
0.44913,2.31964
0.450054,2.31855
0.450978,2.31866
0.451901,2.31946
0.452825,2.32042
0.453748,2.321
0.454672,2.32068
0.455595,2.31894
0.455595,2.31894
0.456616,2.34966
0.457636,2.35952
0.458657,2.35247
0.459678,2.33249
0.460698,2.30353
0.461719,2.26956
0.462739,2.23455
0.46376,2.20245
0.464781,2.17724
0.464781,2.17724
0.465825,2.09809
0.46687,2.02936
0.467915,1.97083
0.46896,1.92228
0.470004,1.88346
0.471049,1.85417
0.472094,1.83416
0.473138,1.82322
0.474183,1.82111
0.474183,1.82111
0.475122,1.81295
0.476062,1.80743
0.477001,1.80398
0.47794,1.80203
0.478879,1.80099
0.479819,1.80029
0.480758,1.79934
0.481697,1.79758
0.482636,1.79441
0.482636,1.79441
0.483849,1.79393
0.485061,1.79361
0.486274,1.79345
0.487486,1.79343
0.488699,1.79352
0.489911,1.7937
0.491124,1.79396
0.492336,1.79428
0.493549,1.79464
0.493549,1.79464
0.494693,1.79504
0.495837,1.79554
0.496981,1.79612
0.498125,1.79674
0.49927,1.79736
0.500414,1.79794
0.501558,1.79845
0.502702,1.79885
0.503846,1.79911
0.503846,1.79911
0.504897,1.79404
0.505947,1.79454
0.506997,1.79837
0.508048,1.80329
0.509098,1.80706
0.510149,1.80744
0.511199,1.8022
0.51225,1.7891
0.5133,1.7659
0.5133,1.7659
0.513801,1.78743
0.514303,1.80034
0.514806,1.80577
0.515309,1.80486
0.515812,1.79874
0.516316,1.78855
0.51682,1.77545
0.517324,1.76055
0.517829,1.74501
0.517829,1.74501
0.518928,1.6905
0.520028,1.65082
0.521128,1.62394
0.522229,1.60785
0.523329,1.60052
0.524431,1.59993
0.525533,1.60407
0.526639,1.6109
0.52775,1.61842
0.52775,1.61842
0.528857,1.62761
0.529965,1.63595
0.531073,1.64354
0.532181,1.65044
0.533289,1.65673
0.534398,1.66251
0.535506,1.66784
0.536615,1.67281
0.537724,1.6775
0.537724,1.6775
0.53899,1.68379
0.540257,1.68986
0.541524,1.69569
0.542791,1.70129
0.544058,1.70665
0.545325,1.71175
0.546592,1.71659
0.54786,1.72117
0.549127,1.72547
0.549127,1.72547
0.550298,1.72912
0.55147,1.73251
0.552641,1.73566
0.553813,1.73863
0.554984,1.74145
0.556156,1.74416
0.557327,1.74681
0.558499,1.74944
0.55967,1.75208
0.55967,1.75208
0.560797,1.75526
0.561925,1.75813
0.563052,1.76087
0.564179,1.76362
0.565306,1.76654
0.566434,1.7698
0.567561,1.77355
0.568688,1.77795
0.569816,1.78315
0.569816,1.78315
0.570499,1.77357
0.571182,1.76822
0.571866,1.76601
0.572549,1.76583
0.573232,1.76658
0.573916,1.76715
0.574599,1.76645
0.575282,1.76336
0.575966,1.75679
0.575966,1.75679
0.576782,1.73911
0.577599,1.70684
0.578416,1.66407
0.579233,1.61489
0.58005,1.56339
0.580866,1.51368
0.581683,1.46985
0.5825,1.436
0.583317,1.41621
0.583317,1.41621
0.584203,1.37379
0.58509,1.34549
0.585976,1.32874
0.586863,1.32097
0.587749,1.3196
0.588635,1.32207
0.589522,1.3258
0.590408,1.32822
0.591295,1.32676
0.591295,1.32676
0.592157,1.33849
0.593019,1.3484
0.593881,1.35688
0.594743,1.36435
0.595605,1.37121
0.596467,1.37786
0.597329,1.38471
0.598191,1.39217
0.599053,1.40063
0.599053,1.40063
0.599754,1.40707
0.600455,1.41311
0.601156,1.41882
0.601857,1.42427
0.602558,1.42953
0.603259,1.43465
0.60396,1.4397
0.604661,1.44476
0.605362,1.44989
0.605362,1.44989
0.606521,1.45773
0.607681,1.46454
0.60884,1.47044
0.61,1.47556
0.61116,1.48004
0.612319,1.484
0.613479,1.48757
0.614638,1.49089
0.615798,1.49409
0.615798,1.49409
0.616778,1.49671
0.617758,1.49969
0.618738,1.50302
0.619718,1.50672
0.620698,1.51077
0.621678,1.51519
0.622658,1.51998
0.623638,1.52514
0.624618,1.53067
0.624618,1.53067
0.625569,1.5357
0.626521,1.54102
0.627473,1.5466
0.628425,1.55239
0.629377,1.55837
0.630328,1.56447
0.63128,1.57068
0.632232,1.57694
0.633183,1.58322
0.633183,1.58322
0.634205,1.59032
0.635227,1.59721
0.636249,1.60389
0.637271,1.61035
0.638293,1.61659
0.639315,1.62263
0.640336,1.62846
0.641358,1.63409
0.64238,1.6395
0.64238,1.6395
0.643399,1.64417
0.644419,1.64887
0.645438,1.65362
0.646457,1.65844
0.647476,1.66332
0.648495,1.66828
0.649514,1.67332
0.650533,1.67847
0.651553,1.68372
0.651553,1.68372
0.652598,1.68968
0.653644,1.69533
0.654689,1.70069
0.655734,1.70578
0.65678,1.71062
0.657825,1.71522
0.658871,1.71962
0.659916,1.72382
0.660961,1.72785
0.660961,1.72785
0.662041,1.7319
0.66312,1.73629
0.664199,1.74096
0.665278,1.74587
0.666358,1.75095
0.667437,1.75615
0.668516,1.76143
0.669595,1.76672
0.670674,1.77197
0.670674,1.77197
0.671796,1.76947
0.672917,1.77013
0.674038,1.77314
0.675159,1.77769
0.676281,1.78296
0.677402,1.78815
0.678523,1.79243
0.679644,1.79499
0.680766,1.79503
0.680766,1.79503
0.681933,1.80089
0.683101,1.79381
0.684269,1.77652
0.685437,1.75177
0.686605,1.7223
0.687773,1.69086
0.688941,1.66017
0.690109,1.63299
0.691276,1.61206
0.691276,1.61206
0.692443,1.5811
0.69361,1.56138
0.694777,1.551
0.695944,1.54804
0.697111,1.55061
0.698277,1.55679
0.699444,1.56469
0.700611,1.57239
0.701778,1.57799
0.701778,1.57799
0.702903,1.58244
0.704029,1.5874
0.705155,1.5927
0.706281,1.59817
0.707406,1.60363
0.708532,1.6089
0.709658,1.61383
0.710784,1.61822
0.711909,1.62192
0.711909,1.62192
0.71298,1.62575
0.71405,1.62962
0.71512,1.6335
0.716191,1.63736
0.717261,1.64115
0.718331,1.64486
0.719402,1.64845
0.720472,1.65189
0.721542,1.65514
0.721542,1.65514
0.722596,1.65785
0.723649,1.66055
0.724702,1.66328
0.725756,1.66604
0.726809,1.66885
0.727862,1.67173
0.728916,1.67469
0.729969,1.67776
0.731022,1.68094
0.731022,1.68094
0.732112,1.68455
0.733203,1.68808
0.734293,1.69157
0.735384,1.69502
0.736474,1.69844
0.737565,1.70186
0.738655,1.70528
0.739745,1.70873
0.740836,1.71223
0.740836,1.71223
0.742127,1.71718
0.743418,1.72184
0.74471,1.72631
0.746001,1.73069
0.747292,1.73507
0.748584,1.73957
0.749875,1.74427
0.751166,1.74929
0.752457,1.75471
0.752457,1.75471
0.75329,1.75879
0.754122,1.76241
0.754955,1.76562
0.755787,1.76852
0.75662,1.77118
0.757452,1.77367
0.758285,1.77608
0.759117,1.77847
0.759949,1.78094
0.759949,1.78094
0.760907,1.78495
0.761864,1.78911
0.762821,1.79333
0.763779,1.79756
0.764736,1.80172
0.765693,1.80575
0.766651,1.80957
0.767608,1.81312
0.768565,1.81632
0.768565,1.81632
0.769579,1.81986
0.770592,1.82345
0.771606,1.82706
0.772619,1.8307
0.773633,1.83434
0.774647,1.83798
0.77566,1.84162
0.776674,1.84523
0.777687,1.8488
0.777687,1.8488
0.779038,1.85357
0.780389,1.85814
0.781741,1.86255
0.783092,1.86682
0.784443,1.87098
0.785794,1.87507
0.787145,1.87912
0.788496,1.88315
0.789847,1.88719
0.789847,1.88719
0.790731,1.88985
0.791615,1.89257
0.7925,1.89535
0.793384,1.89818
0.794268,1.90106
0.795152,1.90398
0.796037,1.90694
0.796921,1.90993
0.797805,1.91294
0.797805,1.91294
0.799197,1.91773
0.800589,1.92245
0.801981,1.92708
0.803373,1.9316
0.804766,1.936
0.806158,1.94026
0.80755,1.94437
0.808942,1.9483
0.810334,1.95205
0.810334,1.95205
0.811649,1.95594
0.812965,1.95952
0.814281,1.96287
0.815597,1.96606
0.816913,1.96918
0.818228,1.97232
0.819544,1.97555
0.82086,1.97897
0.822176,1.98265
0.822176,1.98265
0.823429,1.98182
0.824681,1.98425
0.825934,1.98897
0.827187,1.99503
0.82844,2.00147
0.829692,2.00733
0.830945,2.01167
0.832198,2.01352
0.833451,2.01193
0.833451,2.01193
0.834756,1.99883
0.836061,1.98105
0.837366,1.96006
0.838672,1.93736
0.839977,1.91442
0.841282,1.89273
0.842587,1.87377
0.843892,1.85903
0.845197,1.84999
0.845197,1.84999
0.846476,1.84634
0.847755,1.84564
0.849034,1.8473
0.850314,1.85072
0.851593,1.85528
0.852872,1.8604
0.854151,1.86547
0.85543,1.86989
0.856709,1.87305
0.856709,1.87305
0.857976,1.87459
0.859243,1.87678
0.860511,1.87951
0.861778,1.8827
0.863045,1.88625
0.864312,1.89006
0.865579,1.89406
0.866846,1.89813
0.868114,1.90219
0.868114,1.90219
0.86937,1.90406
0.870627,1.90602
0.871884,1.90807
0.87314,1.91025
0.874397,1.91257
0.875654,1.91505
0.876911,1.9177
0.878167,1.92055
0.879424,1.92362
0.879424,1.92362
0.880672,1.92693
0.88192,1.93004
0.883168,1.93297
0.884416,1.93575
0.885664,1.93839
0.886912,1.9409
0.88816,1.9433
0.889408,1.94562
0.890656,1.94787
0.890656,1.94787
0.891897,1.9504
0.893138,1.95296
0.894379,1.95556
0.895621,1.95819
0.896862,1.96087
0.898103,1.96359
0.899345,1.96636
0.900586,1.96917
0.901827,1.97204
0.901827,1.97204
0.903061,1.97506
0.904294,1.97809
0.905528,1.98111
0.906762,1.9841
0.907995,1.98708
0.909229,1.99001
0.910462,1.9929
0.911696,1.99574
0.912929,1.99851
0.912929,1.99851
0.914157,2.00118
0.915385,2.00382
0.916613,2.00646
0.91784,2.0091
0.919068,2.01176
0.920295,2.01444
0.921523,2.01715
0.922751,2.0199
0.923978,2.0227
0.923978,2.0227
0.9252,2.02555
0.926421,2.02845
0.927643,2.03138
0.928864,2.03435
0.930085,2.03733
0.931307,2.04033
0.932528,2.04333
0.93375,2.04633
0.934971,2.04931
0.934971,2.04931
0.936188,2.05227
0.937405,2.05519
0.938622,2.05807
0.939839,2.06091
0.941055,2.06373
0.942272,2.06652
0.943489,2.0693
0.944706,2.07206
0.945923,2.07482
0.945923,2.07482
0.947133,2.07754
0.948344,2.08029
0.949555,2.08308
0.950765,2.08591
0.951976,2.08878
0.953187,2.09169
0.954397,2.09463
0.955608,2.09761
0.956819,2.10063
0.956819,2.10063
0.958025,2.10369
0.959231,2.10676
0.960437,2.10982
0.961643,2.11288
0.962849,2.11592
0.964055,2.11894
0.965262,2.12194
0.966468,2.12491
0.967674,2.12785
0.967674,2.12785
0.968877,2.13073
0.97008,2.13358
0.971283,2.13639
0.972486,2.13917
0.973689,2.14191
0.974892,2.14461
0.976095,2.14729
0.977298,2.14993
0.978501,2.15255
0.978501,2.15255
0.979699,2.15517
0.980897,2.15776
0.982094,2.16033
0.983292,2.16288
0.98449,2.16542
0.985688,2.16793
0.986886,2.17044
0.988083,2.17293
0.989281,2.17542
0.989281,2.17542
0.990472,2.1779
0.991663,2.18038
0.992854,2.18286
0.994045,2.18533
0.995236,2.1878
0.996427,2.19025
0.997618,2.1927
0.998809,2.19514
1,2.19757


==> plots/intake_r2.csv <==
x,Mach
-0.1,3
-0.0987587,3
-0.0975174,3
-0.0962761,3
-0.0950348,3
-0.0937935,3
-0.0925522,3
-0.0913109,3
-0.0900696,3
-0.0888283,3
-0.0888283,3
-0.087579,3
-0.0863298,3
-0.0850805,3
-0.0838312,3
-0.082582,3
-0.0813327,3
-0.0800835,3
-0.0788342,3
-0.077585,3
-0.077585,3
-0.076326,3
-0.0750671,3
-0.0738081,3
-0.0725492,3
-0.0712902,3
-0.0700313,3
-0.0687723,3
-0.0675134,3
-0.0662544,3
-0.0662544,3
-0.0649766,3
-0.0636989,3
-0.0624211,3
-0.0611433,3
-0.0598655,3
-0.0585877,3
-0.05731,3
-0.0560322,3
-0.0547544,3
-0.0547544,3
-0.0534548,3
-0.0521553,3
-0.0508557,3
-0.0495561,3
-0.0482566,3
-0.046957,3
-0.0456575,3
-0.0443579,3
-0.0430583,3
-0.0430583,3
-0.0417333,3
-0.0404083,3
-0.0390832,3
-0.0377582,3
-0.0364332,3
-0.0351081,3
-0.0337831,3
-0.0324581,3
-0.0311331,3
-0.0311331,3
-0.0297738,3
-0.0284146,3
-0.0270554,3
-0.0256961,3
-0.0243369,3
-0.0229777,3
-0.0216185,3
-0.0202592,3
-0.0189,3
-0.0189,3
-0.0174551,2.99939
-0.0160102,2.99878
-0.0145652,2.99817
-0.0131203,2.99756
-0.0116754,2.99694
-0.0102305,2.99633
-0.00878558,2.99572
-0.00734067,2.99511
-0.00589575,2.9945
-0.00589575,2.9945
-0.00536463,2.99876
-0.00483352,3.00025
-0.0043024,2.99986
-0.00377128,2.99846
-0.00324017,2.99694
-0.00270905,2.99618
-0.00217793,2.99705
-0.00164682,3.00043
-0.0011157,3.0072
-0.0011157,3.0072
-0.000991732,3.02374
-0.000867765,3.03447
-0.000743799,3.03654
-0.000619832,3.02707
-0.000495866,3.00318
-0.000371899,2.96202
-0.000247933,2.9007
-0.000123966,2.81636
0,2.70613
0,2.70613
0.00136324,2.67398
0.00272649,2.6552
0.00408973,2.64672
0.00545298,2.64548
0.00681622,2.64842
0.00817947,2.6525
0.00954271,2.65464
0.010906,2.65179
0.0122692,2.6409
0.0122692,2.6409
0.0134112,2.64276
0.0145533,2.64377
0.0156953,2.64413
0.0168374,2.64404
0.0179794,2.64368
0.0191215,2.64326
0.0202635,2.64296
0.0214056,2.64298
0.0225476,2.64352
0.0225476,2.64352
0.0234604,2.64381
0.0243731,2.644
0.0252859,2.64411
0.0261987,2.64413
0.0271115,2.64406
0.0280243,2.6439
0.028937,2.64366
0.0298498,2.64333
0.0307626,2.64292
0.0307626,2.64292
0.0321292,2.64106
0.0334957,2.63945
0.0348623,2.63809
0.0362289,2.63694
0.0375955,2.636
0.0389621,2.63523
0.0403287,2.63463
0.0416953,2.63417
0.0430619,2.63383
0.0430619,2.63383
0.0440434,2.63416
0.0450249,2.63447
0.0460064,2.63474
0.0469879,2.635
0.0479694,2.63523
0.0489509,2.63546
0.0499324,2.63567
0.0509139,2.63589
0.0518954,2.6361
0.0518954,2.6361
0.0528209,2.6363
0.0537464,2.63651
0.0546719,2.63672
0.0555974,2.63694
0.0565229,2.63716
0.0574485,2.63739
0.058374,2.63763
0.0592995,2.63787
0.060225,2.63811
0.060225,2.63811
0.061186,2.63851
0.0621469,2.63889
0.0631079,2.63928
0.0640688,2.63966
0.0650298,2.64004
0.0659907,2.64042
0.0669517,2.6408
0.0679126,2.64118
0.0688736,2.64155
0.0688736,2.64155
0.0699517,2.64152
0.0710297,2.64148
0.0721078,2.64145
0.0731859,2.64143
0.074264,2.64141
0.075342,2.6414
0.0764201,2.6414
0.0774982,2.64141
0.0785763,2.64144
0.0785763,2.64144
0.0797308,2.6414
0.0808853,2.64138
0.0820398,2.64137
0.0831944,2.64137
0.0843489,2.64137
0.0855035,2.64138
0.086658,2.64138
0.0878125,2.64138
0.088967,2.64138
0.088967,2.64138
0.0900486,2.64133
0.0911301,2.6413
0.0922117,2.64127
0.0932932,2.64124
0.0943748,2.64121
0.0954564,2.64118
0.0965379,2.64114
0.0976195,2.64109
0.098701,2.64103
0.098701,2.64103
0.099752,2.64096
0.100803,2.64091
0.101854,2.64087
0.102905,2.64084
0.103956,2.64083
0.105007,2.64083
0.106058,2.64084
0.107109,2.64085
0.10816,2.64087
0.10816,2.64087
0.10923,2.64096
0.1103,2.64105
0.111369,2.64114
0.112439,2.64123
0.113509,2.6413
0.114579,2.64136
0.115648,2.64139
0.116718,2.6414
0.117788,2.64138
0.117788,2.64138
0.118876,2.64119
0.119965,2.64098
0.121054,2.64077
0.122143,2.64054
0.123232,2.64032
0.124321,2.64009
0.125409,2.63986
0.126498,2.63963
0.127587,2.63941
0.127587,2.63941
0.128722,2.6394
0.129857,2.63941
0.130992,2.63945
0.132127,2.6395
0.133262,2.63956
0.134397,2.63963
0.135532,2.63971
0.136667,2.63978
0.137802,2.63986
0.137802,2.63986
0.138972,2.63987
0.140141,2.63986
0.141311,2.63985
0.142481,2.63982
0.143651,2.63978
0.14482,2.63973
0.14599,2.63969
0.14716,2.63965
0.148329,2.63961
0.148329,2.63961
0.149509,2.63963
0.150688,2.63964
0.151867,2.63963
0.153047,2.63961
0.154226,2.63958
0.155405,2.63955
0.156585,2.63951
0.157764,2.63947
0.158944,2.63944
0.158944,2.63944
0.160126,2.63944
0.161308,2.63944
0.162491,2.63944
0.163673,2.63944
0.164856,2.63944
0.166038,2.63944
0.167221,2.63944
0.168403,2.63943
0.169586,2.63942
0.169586,2.63942
0.170783,2.63938
0.171981,2.63933
0.173179,2.63929
0.174376,2.63927
0.175574,2.63925
0.176771,2.63924
0.177969,2.63925
0.179167,2.63927
0.180364,2.63931
0.180364,2.63931
0.181574,2.63945
0.182783,2.63961
0.183992,2.63976
0.185202,2.6399
0.186411,2.64003
0.18762,2.64014
0.18883,2.64021
0.190039,2.64025
0.191248,2.64024
0.191248,2.64024
0.192477,2.64017
0.193706,2.64012
0.194935,2.64007
0.196164,2.64003
0.197393,2.63998
0.198623,2.63994
0.199852,2.63989
0.201081,2.63983
0.20231,2.63975
0.20231,2.63975
0.203554,2.6396
0.204799,2.63946
0.206043,2.63934
0.207288,2.63924
0.208532,2.63916
0.209777,2.6391
0.211021,2.63907
0.212266,2.63907
0.213511,2.63911
0.213511,2.63911
0.21477,2.63921
0.216029,2.63932
0.217288,2.63943
0.218547,2.63953
0.219806,2.63963
0.221065,2.63971
0.222324,2.63977
0.223583,2.63981
0.224842,2.63982
0.224842,2.63982
0.226111,2.63977
0.22738,2.63972
0.228649,2.63967
0.229919,2.63962
0.231188,2.63957
0.232457,2.63952
0.233726,2.63948
0.234995,2.63944
0.236265,2.63941
0.236265,2.63941
0.237538,2.63939
0.238812,2.63936
0.240086,2.63933
0.241359,2.6393
0.242633,2.63926
0.243907,2.63924
0.24518,2.63921
0.246454,2.6392
0.247728,2.63921
0.247728,2.63921
0.249008,2.63923
0.250288,2.63925
0.251568,2.63928
0.252848,2.6393
0.254128,2.63933
0.255408,2.63935
0.256688,2.63936
0.257968,2.63937
0.259248,2.63937
0.259248,2.63937
0.260565,2.63937
0.261882,2.63937
0.263199,2.63939
0.264516,2.63942
0.265833,2.63946
0.26715,2.6395
0.268467,2.63955
0.269784,2.6396
0.271101,2.63965
0.271101,2.63965
0.271542,2.64245
0.271982,2.64354
0.272423,2.64342
0.272863,2.64261
0.273304,2.64161
0.273744,2.64094
0.274185,2.6411
0.274625,2.64259
0.275066,2.64593
0.275066,2.64593
0.275159,2.64251
0.275251,2.64014
0.275344,2.63552
0.275437,2.62537
0.275529,2.6064
0.275622,2.57533
0.275715,2.52886
0.275807,2.46371
0.2759,2.3766
0.2759,2.3766
0.277502,2.34819
0.279103,2.33221
0.280705,2.32569
0.282306,2.32563
0.283908,2.32909
0.285509,2.33307
0.287111,2.33461
0.288712,2.33073
0.290314,2.31846
0.290314,2.31846
0.291446,2.32083
0.292579,2.32246
0.293711,2.32353
0.294843,2.3242
0.295976,2.32463
0.297108,2.32498
0.298241,2.32541
0.299373,2.32609
0.300505,2.32719
0.300505,2.32719
0.30159,2.32706
0.302674,2.32687
0.303758,2.32664
0.304842,2.32637
0.305926,2.32609
0.30701,2.3258
0.308095,2.32553
0.309179,2.32528
0.310263,2.32507
0.310263,2.32507
0.310875,2.32526
0.311486,2.32548
0.312098,2.32572
0.31271,2.32598
0.313322,2.32626
0.313934,2.32655
0.314545,2.32684
0.315157,2.32712
0.315769,2.32741
0.315769,2.32741
0.317226,2.32765
0.318683,2.32781
0.32014,2.3279
0.321597,2.32794
0.323054,2.32797
0.324511,2.32801
0.325968,2.32807
0.327425,2.32819
0.328882,2.32839
0.328882,2.32839
0.330116,2.32818
0.33135,2.32795
0.332584,2.32772
0.333817,2.3275
0.335051,2.32732
0.336285,2.32719
0.337519,2.32714
0.338753,2.32717
0.339987,2.32732
0.339987,2.32732
0.34126,2.32708
0.342533,2.32678
0.343806,2.32645
0.345079,2.32612
0.346352,2.3258
0.347625,2.32552
0.348898,2.32529
0.350171,2.32515
0.351444,2.32512
0.351444,2.32512
0.352476,2.32516
0.353508,2.32512
0.354539,2.32501
0.355571,2.32487
0.356603,2.32472
0.357634,2.32457
0.358666,2.32445
0.359697,2.32439
0.360729,2.32441
0.360729,2.32441
0.361848,2.32464
0.362966,2.3248
0.364084,2.3249
0.365203,2.32494
0.366321,2.32493
0.36744,2.32489
0.368558,2.32482
0.369677,2.32471
0.370795,2.3246
0.370795,2.3246
0.371992,2.32476
0.373189,2.3249
0.374387,2.32502
0.375584,2.32511
0.376781,2.32518
0.377978,2.32523
0.379176,2.32524
0.380373,2.32522
0.38157,2.32517
0.38157,2.32517
0.382792,2.3252
0.384014,2.3252
0.385236,2.32517
0.386458,2.32512
0.38768,2.32507
0.388902,2.32502
0.390123,2.32498
0.391345,2.32497
0.392567,2.32498
0.392567,2.32498
0.393787,2.32514
0.395006,2.32524
0.396225,2.32529
0.397445,2.3253
0.398664,2.32529
0.399884,2.32527
0.401103,2.32525
0.402323,2.32526
0.403542,2.32529
0.403542,2.32529
0.404712,2.3254
0.405883,2.32548
0.407054,2.32551
0.408224,2.32552
0.409395,2.32551
0.410565,2.32549
0.411736,2.32545
0.412906,2.32542
0.414077,2.32538
0.414077,2.32538
0.415197,2.32525
0.416317,2.32514
0.417437,2.32506
0.418557,2.32501
0.419677,2.32499
0.420797,2.32499
0.421917,2.32502
0.423037,2.32508
0.424157,2.32516
0.424157,2.32516
0.425238,2.32545
0.42632,2.32571
0.427401,2.32596
0.428482,2.32618
0.429564,2.32639
0.430645,2.32657
0.431726,2.32675
0.432808,2.3269
0.433889,2.32705
0.433889,2.32705
0.435001,2.32694
0.436112,2.32679
0.437224,2.32659
0.438335,2.32635
0.439447,2.3261
0.440558,2.32583
0.44167,2.32555
0.442782,2.32527
0.443893,2.325
0.443893,2.325
0.444731,2.32537
0.445569,2.32572
0.446406,2.32607
0.447244,2.3264
0.448082,2.32672
0.44892,2.32703
0.449757,2.32732
0.450595,2.3276
0.451433,2.32785
0.451433,2.32785
0.452187,2.32565
0.452941,2.32427
0.453695,2.32353
0.454449,2.32327
0.455202,2.32332
0.455956,2.32353
0.45671,2.32373
0.457464,2.32374
0.458218,2.32342
0.458218,2.32342
0.459114,2.33947
0.460009,2.35144
0.460905,2.35689
0.4618,2.35336
0.462695,2.33842
0.463591,2.30961
0.464486,2.26448
0.465382,2.2006
0.466277,2.11551
0.466277,2.11551
0.467217,2.02048
0.468157,1.94735
0.469097,1.89295
0.470036,1.85412
0.470976,1.8277
0.471916,1.81051
0.472856,1.7994
0.473796,1.7912
0.474736,1.78274
0.474736,1.78274
0.475529,1.7844
0.476322,1.78614
0.477115,1.78789
0.477908,1.78961
0.478701,1.79122
0.479494,1.79268
0.480287,1.79392
0.48108,1.79488
0.481873,1.7955
0.481873,1.7955
0.483315,1.7938
0.484758,1.79267
0.486201,1.79203
0.487643,1.79177
0.489086,1.79178
0.490529,1.79199
0.491971,1.79227
0.493414,1.79254
0.494857,1.79269
0.494857,1.79269
0.496142,1.79301
0.497428,1.79343
0.498713,1.79393
0.499999,1.7945
0.501285,1.79513
0.50257,1.7958
0.503856,1.7965
0.505141,1.79722
0.506427,1.79794
0.506427,1.79794
0.507191,1.79313
0.507954,1.79179
0.508718,1.79292
0.509482,1.79554
0.510245,1.79866
0.511009,1.80129
0.511773,1.80244
0.512536,1.80113
0.5133,1.79637
0.5133,1.79637
0.513682,1.82582
0.514065,1.84706
0.514448,1.86081
0.514831,1.8678
0.515215,1.86879
0.515598,1.86448
0.515982,1.85562
0.516366,1.84294
0.51675,1.82717
0.51675,1.82717
0.51762,1.7518
0.518491,1.69368
0.519363,1.65074
0.520235,1.62092
0.521108,1.60214
0.521981,1.59232
0.522855,1.58939
0.523729,1.59128
0.524603,1.59591
0.524603,1.59591
0.525793,1.60672
0.526983,1.61688
0.528174,1.62643
0.529366,1.63541
0.530557,1.64386
0.531749,1.65184
0.532941,1.65936
0.534133,1.66648
0.535326,1.67324
0.535326,1.67324
0.536767,1.68143
0.53821,1.6891
0.539652,1.69631
0.541095,1.70309
0.542538,1.70949
0.543981,1.71553
0.545424,1.72127
0.546867,1.72674
0.54831,1.73199
0.54831,1.73199
0.54955,1.73599
0.550791,1.73976
0.552031,1.74332
0.553271,1.74669
0.554512,1.74988
0.555752,1.75294
0.556992,1.75587
0.558233,1.75869
0.559473,1.76144
0.559473,1.76144
0.560624,1.76396
0.561775,1.76644
0.562925,1.76891
0.564076,1.77134
0.565227,1.77375
0.566378,1.77614
0.567529,1.77851
0.568679,1.78086
0.56983,1.78321
0.56983,1.78321
0.570334,1.78543
0.570837,1.78736
0.571341,1.78907
0.571844,1.79064
0.572348,1.79215
0.572851,1.79368
0.573354,1.79532
0.573858,1.79714
0.574361,1.79923
0.574361,1.79923
0.575094,1.811
0.575826,1.81747
0.576558,1.81732
0.57729,1.8092
0.578023,1.79179
0.578755,1.76377
0.579487,1.72379
0.580219,1.67053
0.580952,1.60267
0.580952,1.60267
0.581752,1.50702
0.582552,1.43724
0.583352,1.38935
0.584152,1.35937
0.584953,1.34331
0.585753,1.3372
0.586553,1.33706
0.587353,1.33889
0.588153,1.33873
0.588153,1.33873
0.588744,1.34107
0.589334,1.34389
0.589924,1.34705
0.590515,1.35042
0.591105,1.35385
0.591695,1.35723
0.592286,1.3604
0.592876,1.36323
0.593466,1.36559
0.593466,1.36559
0.594141,1.36846
0.594815,1.372
0.595489,1.37617
0.596164,1.38092
0.596838,1.3862
0.597512,1.39199
0.598187,1.39824
0.598861,1.4049
0.599535,1.41193
0.599535,1.41193
0.600685,1.42837
0.601835,1.44299
0.602985,1.45575
0.604135,1.46663
0.605284,1.47563
0.606434,1.48271
0.607584,1.48785
0.608733,1.49104
0.609883,1.49226
0.609883,1.49226
0.610905,1.49147
0.611926,1.49099
0.612947,1.49091
0.613969,1.49137
0.61499,1.49246
0.616012,1.49431
0.617033,1.49703
0.618054,1.50074
0.619076,1.50553
0.619076,1.50553
0.620103,1.51015
0.62113,1.51533
0.622158,1.52102
0.623185,1.52716
0.624212,1.53368
0.625239,1.54054
0.626267,1.54767
0.627294,1.555
0.628321,1.56249
0.628321,1.56249
0.629447,1.57036
0.630573,1.57791
0.631698,1.58517
0.632824,1.59215
0.63395,1.59885
0.635075,1.6053
0.636201,1.61152
0.637327,1.6175
0.638452,1.62328
0.638452,1.62328
0.639566,1.62931
0.64068,1.63533
0.641793,1.64133
0.642907,1.64729
0.644021,1.65323
0.645135,1.65913
0.646248,1.66498
0.647362,1.67078
0.648475,1.67653
0.648475,1.67653
0.649576,1.68232
0.650677,1.68802
0.651778,1.69361
0.652879,1.69912
0.65398,1.70452
0.65508,1.70983
0.656181,1.71504
0.657282,1.72016
0.658383,1.72519
0.658383,1.72519
0.659397,1.72977
0.660412,1.73432
0.661427,1.73884
0.662441,1.74333
0.663456,1.74777
0.664471,1.75217
0.665485,1.75651
0.6665,1.7608
0.667514,1.76502
0.667514,1.76502
0.668521,1.76926
0.669527,1.77333
0.670534,1.77725
0.67154,1.78103
0.672546,1.78471
0.673553,1.78829
0.674559,1.79179
0.675565,1.79524
0.676571,1.79864
0.676571,1.79864
0.677468,1.80064
0.678365,1.80276
0.679261,1.80497
0.680158,1.80726
0.681055,1.80961
0.681951,1.812
0.682848,1.81442
0.683744,1.81685
0.684641,1.81927
0.684641,1.81927
0.685659,1.81696
0.686678,1.79985
0.687696,1.77193
0.688714,1.7372
0.689733,1.69965
0.690751,1.66328
0.691769,1.63209
0.692788,1.61006
0.693806,1.6012
0.693806,1.6012
0.694801,1.58001
0.695796,1.56794
0.696791,1.56332
0.697786,1.56445
0.69878,1.56964
0.699775,1.57721
0.70077,1.58547
0.701765,1.59273
0.70276,1.59729
0.70276,1.59729
0.704055,1.60505
0.70535,1.61249
0.706645,1.61958
0.70794,1.62629
0.709235,1.63256
0.71053,1.63837
0.711825,1.64367
0.71312,1.64842
0.714415,1.65258
0.714415,1.65258
0.715603,1.65734
0.71679,1.66169
0.717978,1.6657
0.719166,1.66938
0.720354,1.67278
0.721541,1.67594
0.722729,1.6789
0.723917,1.68169
0.725104,1.68435
0.725104,1.68435
0.72629,1.6867
0.727476,1.68932
0.728662,1.6922
0.729847,1.69532
0.731033,1.69866
0.732219,1.70221
0.733405,1.70594
0.73459,1.70984
0.735776,1.7139
0.735776,1.7139
0.737157,1.71798
0.738538,1.72223
0.739919,1.72669
0.7413,1.73139
0.742682,1.73637
0.744063,1.74165
0.745444,1.74728
0.746825,1.75327
0.748206,1.75967
0.748206,1.75967
0.7491,1.76398
0.749995,1.76793
0.75089,1.7716
0.751785,1.77507
0.75268,1.77841
0.753574,1.78171
0.754469,1.78504
0.755364,1.78848
0.756259,1.79211
0.756259,1.79211
0.757286,1.7965
0.758314,1.80054
0.759342,1.80424
0.76037,1.80762
0.761397,1.81069
0.762425,1.81346
0.763453,1.81596
0.764481,1.81819
0.765508,1.82016
0.765508,1.82016
0.766597,1.82247
0.767685,1.82498
0.768773,1.82767
0.769861,1.83054
0.77095,1.83355
0.772038,1.83671
0.773126,1.83998
0.774214,1.84335
0.775302,1.84681
0.775302,1.84681
0.776737,1.85139
0.778172,1.85607
0.779606,1.86082
0.781041,1.86562
0.782476,1.87043
0.78391,1.87523
0.785345,1.88
0.78678,1.8847
0.788214,1.8893
0.788214,1.8893
0.789128,1.89219
0.790042,1.89507
0.790956,1.89793
0.791871,1.90079
0.792785,1.90364
0.793699,1.90648
0.794613,1.90932
0.795527,1.91216
0.796441,1.915
0.796441,1.915
0.797904,1.91952
0.799368,1.92406
0.800831,1.92862
0.802295,1.93318
0.803758,1.93775
0.805221,1.94229
0.806685,1.94682
0.808148,1.95132
0.809611,1.95577
0.809611,1.95577
0.811087,1.95998
0.812562,1.96421
0.814038,1.96849
0.815513,1.97282
0.816988,1.9772
0.818464,1.98164
0.819939,1.98616
0.821414,1.99074
0.822889,1.99541
0.822889,1.99541
0.823927,1.99898
0.824965,2.00247
0.826003,2.0059
0.827041,2.00927
0.828079,2.01259
0.829117,2.01586
0.830155,2.0191
0.831193,2.0223
0.832231,2.02548
0.832231,2.02548
0.833442,2.02652
0.834652,2.02901
0.835863,2.03261
0.837073,2.03695
0.838284,2.04167
0.839494,2.04643
0.840705,2.05087
0.841915,2.05461
0.843125,2.05732
0.843125,2.05732
0.844258,2.04132
0.845391,2.02007
0.846524,1.99539
0.847656,1.96908
0.848789,1.94295
0.849922,1.9188
0.851054,1.89845
0.852187,1.88369
0.85332,1.87633
0.85332,1.87633
0.854782,1.8727
0.856244,1.87232
0.857706,1.87449
0.859167,1.87849
0.860629,1.88362
0.862091,1.88916
0.863553,1.8944
0.865015,1.89864
0.866477,1.90115
0.866477,1.90115
0.867835,1.90464
0.869194,1.90843
0.870552,1.91245
0.871911,1.91664
0.873269,1.92092
0.874628,1.92522
0.875986,1.92949
0.877345,1.93364
0.878703,1.93762
0.878703,1.93762
0.879995,1.94059
0.881286,1.94341
0.882578,1.94612
0.883869,1.94873
0.885161,1.95129
0.886452,1.95381
0.887743,1.95634
0.889035,1.9589
0.890326,1.96153
0.890326,1.96153
0.891657,1.96444
0.892988,1.96737
0.894318,1.97032
0.895649,1.97327
0.89698,1.97623
0.89831,1.97917
0.899641,1.98209
0.900971,1.98498
0.902302,1.98784
0.902302,1.98784
0.903576,1.99056
0.904851,1.99331
0.906125,1.99611
0.9074,1.99895
0.908674,2.00184
0.909949,2.00479
0.911223,2.00781
0.912498,2.01089
0.913772,2.01406
0.913772,2.01406
0.915045,2.01727
0.916318,2.02054
0.917591,2.02386
0.918863,2.02722
0.920136,2.0306
0.921409,2.03398
0.922681,2.03737
0.923954,2.04073
0.925227,2.04407
0.925227,2.04407
0.926484,2.04735
0.927742,2.05056
0.928999,2.05368
0.930257,2.05671
0.931514,2.05963
0.932772,2.06244
0.934029,2.06511
0.935287,2.06764
0.936544,2.07002
0.936544,2.07002
0.937778,2.07222
0.939013,2.0743
0.940247,2.0763
0.941482,2.07826
0.942716,2.08021
0.94395,2.08218
0.945185,2.0842
0.946419,2.08631
0.947653,2.08855
0.947653,2.08855
0.948871,2.09097
0.950088,2.09349
0.951305,2.09611
0.952522,2.09883
0.953739,2.10162
0.954956,2.10448
0.956173,2.10739
0.957391,2.11036
0.958608,2.11337
0.958608,2.11337
0.959812,2.11627
0.961016,2.1192
0.96222,2.12215
0.963424,2.12512
0.964628,2.12811
0.965832,2.1311
0.967036,2.13409
0.96824,2.13708
0.969444,2.14007
0.969444,2.14007
0.970579,2.14291
0.971714,2.14577
0.972849,2.14863
0.973984,2.15151
0.975119,2.15439
0.976254,2.15727
0.977389,2.16016
0.978524,2.16305
0.979659,2.16594
0.979659,2.16594
0.980781,2.16881
0.981902,2.17166
0.983024,2.17448
0.984146,2.17727
0.985267,2.18003
0.986389,2.18274
0.987511,2.18543
0.988632,2.18807
0.989754,2.19067
0.989754,2.19067
0.990892,2.19326
0.992031,2.19583
0.993169,2.19837
0.994308,2.20088
0.995446,2.20336
0.996585,2.20581
0.997723,2.20824
0.998862,2.21063
1,2.21299


==> plots/naca_pressure_init.csv <==
x,Mach
0,0.138694
0.00128221,0.318976
0.0044834,0.466414
0.00892339,0.583526
0.0140798,0.672832
0.0195879,0.736851
0.025241,0.778102
0.03099,0.799105
0.0369436,0.802377
0.0369436,0.802377
0.0429516,0.831245
0.0490181,0.855424
0.0551322,0.875686
0.0612845,0.892802
0.0674675,0.907545
0.0736754,0.920686
0.0799043,0.932998
0.0861517,0.945253
0.0861517,0.945253
0.0924147,0.956137
0.098691,0.966115
0.104979,0.975284
0.111277,0.983741
0.117584,0.991586
0.123899,0.998914
0.13022,1.00582
0.136548,1.01241
0.136548,1.01241
0.142881,1.01893
0.149219,1.02498
0.155562,1.03062
0.161908,1.03588
0.168258,1.04079
0.17461,1.04541
0.180966,1.04976
0.187324,1.05388
0.187324,1.05388
0.193684,1.05814
0.200046,1.06207
0.20641,1.06572
0.212775,1.06911
0.219142,1.07228
0.22551,1.07525
0.231879,1.07808
0.238249,1.08077
0.238249,1.08077
0.24462,1.08492
0.250991,1.0889
0.257363,1.09269
0.263735,1.09626
0.270108,1.09958
0.276481,1.10265
0.282855,1.10543
0.289228,1.10791
0.289228,1.10791
0.295602,1.10564
0.301975,1.10045
0.308349,1.09478
0.314722,1.09111
0.321096,1.09189
0.327469,1.09958
0.333842,1.11666
0.340215,1.14557
0.340215,1.14557
0.346587,1.01252
0.352959,0.940078
0.359331,0.914078
0.365703,0.920376
0.372074,0.944823
0.378445,0.973269
0.384815,0.991565
0.391185,0.985561
0.391185,0.985561
0.397555,0.980708
0.403924,0.976531
0.410292,0.972924
0.41666,0.969783
0.423028,0.967001
0.429395,0.964474
0.435762,0.962095
0.442128,0.959761
0.442128,0.959761
0.448493,0.956768
0.454858,0.953724
0.461222,0.950648
0.467586,0.947557
0.47395,0.94447
0.480312,0.941406
0.486674,0.938382
0.493036,0.935419
0.493036,0.935419
0.499397,0.932446
0.505758,0.929483
0.512117,0.926536
0.518477,0.923614
0.524835,0.920726
0.531194,0.917881
0.537551,0.915086
0.543908,0.912349
0.543908,0.912349
0.550265,0.909603
0.55662,0.90686
0.562976,0.904123
0.56933,0.901396
0.575684,0.898682
0.582038,0.895983
0.588391,0.893304
0.594743,0.890647
0.594743,0.890647
0.601095,0.888015
0.607446,0.885403
0.613797,0.882806
0.620147,0.88022
0.626497,0.877639
0.632846,0.875061
0.639194,0.872479
0.645542,0.86989
0.645542,0.86989
0.651889,0.86728
0.658236,0.86471
0.664582,0.862167
0.670927,0.859641
0.677272,0.857122
0.683617,0.854597
0.68996,0.852056
0.696303,0.849488
0.696303,0.849488
0.702646,0.846882
0.708988,0.844282
0.71533,0.841687
0.72167,0.839093
0.728011,0.836498
0.73435,0.833899
0.74069,0.831295
0.747028,0.828683
0.747028,0.828683
0.753366,0.82602
0.759703,0.823321
0.76604,0.82059
0.772376,0.817832
0.778711,0.815052
0.785046,0.812253
0.791381,0.80944
0.797714,0.806618
0.797714,0.806618
0.804047,0.80368
0.810379,0.8007
0.816711,0.797674
0.823042,0.794596
0.829372,0.791463
0.835702,0.78827
0.842031,0.785013
0.848359,0.781686
0.848359,0.781686
0.854687,0.778295
0.861014,0.774802
0.86734,0.771199
0.873665,0.76748
0.87999,0.763637
0.886314,0.759665
0.892637,0.755556
0.898959,0.751303
0.898959,0.751303
0.905281,0.746766
0.911602,0.742082
0.917922,0.737189
0.924241,0.732027
0.930559,0.726533
0.936877,0.720646
0.943193,0.714305
0.949509,0.707449
0.949509,0.707449
0.955824,0.688576
0.962138,0.673215
0.96845,0.658334
0.974762,0.640905
0.981073,0.617896
0.987383,0.586278
0.993692,0.54302
1,0.485091
,
,
,
,
,
,
,
,
,
,
,


==> plots/naca_pressure_ref.csv <==
x,Mach
0,0.0998626
3.25E-06,0.0827241
1.26E-05,0.0673563
2.80E-05,0.0537592
4.96E-05,0.0419327
7.74E-05,0.031877
0.00011128,0.0235919
0.000151317,0.0170775
0.000197456,0.0123337
0.000197456,0.0123337
0.000249653,0.0270692
0.000307856,0.0418088
0.000372002,0.0565525
0.000442018,0.0713003
0.000517827,0.0860522
0.000599342,0.100808
0.000686471,0.115568
0.000779117,0.130333
0.000779117,0.130333
0.000877255,0.143673
0.000980711,0.156839
0.00108938,0.169831
0.00120314,0.18265
0.00132188,0.195295
0.0014455,0.207766
0.00157386,0.220064
0.00170686,0.232187
0.00170686,0.232187
0.00184438,0.243779
0.00198631,0.255182
0.00213252,0.266396
0.00228289,0.277421
0.00243731,0.288257
0.00259566,0.298904
0.00275784,0.309362
0.00292372,0.319631
0.00292372,0.319631
0.00309318,0.329472
0.00326614,0.339134
0.00344248,0.348619
0.0036221,0.357927
0.0038049,0.367057
0.00399078,0.376009
0.00417965,0.384784
0.00437141,0.393382
0.00437141,0.393382
0.004566,0.401628
0.0047633,0.409724
0.00496323,0.417669
0.00516571,0.425463
0.00537064,0.433107
0.00557797,0.4406
0.00578761,0.447943
0.00599948,0.455135
0.00599948,0.455135
0.0062136,0.462079
0.00642981,0.468892
0.00664806,0.475572
0.00686829,0.482119
0.00709043,0.488534
0.00731443,0.494817
0.00754024,0.500967
0.00776778,0.506985
0.00776778,0.506985
0.00799708,0.512852
0.00822802,0.518612
0.00846055,0.524266
0.00869464,0.529813
0.00893024,0.535252
0.0091673,0.540586
0.00940579,0.545812
0.00964566,0.550931
0.00964566,0.550931
0.00988687,0.555929
0.0101294,0.560843
0.0103732,0.565671
0.0106182,0.570415
0.0108645,0.575073
0.0111119,0.579647
0.0113605,0.584136
0.0116101,0.58854
0.0116101,0.58854
0.0118609,0.592842
0.0121127,0.597077
0.0123655,0.601244
0.0126193,0.605342
0.0128741,0.609373
0.0131298,0.613335
0.0133865,0.617229
0.0136441,0.621056
0.0136441,0.621056
0.0139025,0.624802
0.0141618,0.628491
0.014422,0.632123
0.0146829,0.635699
0.0149447,0.639218
0.0152072,0.64268
0.0154705,0.646085
0.0157345,0.649434
0.0157345,0.649434
0.0159993,0.652716
0.0162648,0.65595
0.016531,0.659136
0.0167978,0.662273
0.0170653,0.665363
0.0173335,0.668404
0.0176022,0.671398
0.0178716,0.674343
0.0178716,0.674343
0.0181416,0.677235
0.0184123,0.680088
0.0186834,0.6829
0.0189552,0.685673
0.0192275,0.688406
0.0195003,0.691099
0.0197737,0.693752
0.0200475,0.696365
0.0200475,0.696365
0.0203219,0.698935
0.0205968,0.701474
0.0208721,0.703983
0.021148,0.706461
0.0214243,0.708909
0.0217011,0.711326
0.0219783,0.713712
0.022256,0.716068
0.022256,0.716068
0.0225341,0.718401
0.0228126,0.72071
0.0230915,0.722996
0.0233708,0.725258
0.0236505,0.727498
0.0239307,0.729714
0.0242112,0.731907
0.0244921,0.734076
0.0244921,0.734076
0.0247734,0.73621
0.025055,0.738318
0.025337,0.740403
0.0256194,0.742462
0.025902,0.744498
0.026185,0.746509
0.0264684,0.748495
0.026752,0.750457
0.026752,0.750457
0.027036,0.752395
0.0273204,0.754312
0.027605,0.756208
0.02789,0.758084
0.0281752,0.75994
0.0284607,0.761774
0.0287466,0.763588
0.0290327,0.765382
0.0290327,0.765382
0.0293191,0.767155
0.0296058,0.76891
0.0298927,0.770647
0.0301799,0.772367
0.0304674,0.774069
0.0307552,0.775754
0.0310432,0.77742
0.0313314,0.77907
0.0313314,0.77907
0.0316199,0.780701
0.0319087,0.782318
0.0321977,0.783919
0.0324869,0.785505
0.0327763,0.787076
0.033066,0.788632
0.0333559,0.790172
0.0336461,0.791698
0.0336461,0.791698
0.0339364,0.793208
0.034227,0.794705
0.0345178,0.796189
0.0348088,0.79766
0.0351,0.799118
0.0353914,0.800562
0.035683,0.801993
0.0359748,0.803411
0.0359748,0.803411
0.0362668,0.804817
0.036559,0.806211
0.0368514,0.807593
0.037144,0.808964
0.0374367,0.810323
0.0377297,0.811671
0.0380228,0.813007
0.0383161,0.814332
0.0383161,0.814332
0.0386096,0.815645
0.0389032,0.816948
0.039197,0.818241
0.039491,0.819524
0.0397852,0.820797
0.0400795,0.822059
0.0403739,0.823312
0.0406686,0.824554
0.0406686,0.824554
0.0409634,0.825786
0.0412583,0.827009
0.0415534,0.828223
0.0418486,0.829428
0.042144,0.830624
0.0424396,0.831811
0.0427353,0.832989
0.0430311,0.834158
0.0430311,0.834158
0.0433271,0.835317
0.0436232,0.836469
0.0439195,0.837612
0.0442159,0.838748
0.0445124,0.839875
0.044809,0.840994
0.0451058,0.842104
0.0454028,0.843207
0.0454028,0.843207
0.0456998,0.844301
0.045997,0.845389
0.0462943,0.846468
0.0465917,0.847541
0.0468893,0.848606
0.0471869,0.849663
0.0474847,0.850714
0.0477827,0.851756
0.0477827,0.851756
0.0480807,0.852792
0.0483788,0.853821
0.0486771,0.854843
0.0489755,0.855858
0.049274,0.856866
0.0495726,0.857868
0.0498713,0.858863
0.0501701,0.859851
0.0501701,0.859851
0.050469,0.860833
0.050768,0.861808
0.0510672,0.862777
0.0513664,0.86374
0.0516657,0.864697
0.0519652,0.865648
0.0522647,0.866592
0.0525644,0.86753
0.0525644,0.86753
0.0528641,0.868462
0.053164,0.869389
0.0534639,0.870309
0.0537639,0.871224
0.054064,0.872133
0.0543643,0.873037
0.0546646,0.873935
0.054965,0.874827
0.054965,0.874827
0.0552655,0.875713
0.055566,0.876595
0.0558667,0.877471
0.0561675,0.878342
0.0564683,0.879208
0.0567692,0.880068
0.0570703,0.880923
0.0573714,0.881773
0.0573714,0.881773
0.0576725,0.882618
0.0579738,0.883458
0.0582752,0.884294
0.0585766,0.885124
0.0588781,0.88595
0.0591797,0.886771
0.0594813,0.887587
0.0597831,0.888398
0.0597831,0.888398
0.0600849,0.889205
0.0603868,0.890007
0.0606888,0.890805
0.0609908,0.891598
0.061293,0.892387
0.0615951,0.893171
0.0618974,0.893952
0.0621998,0.894727
0.0621998,0.894727
0.0625022,0.895499
0.0628046,0.896266
0.0631072,0.89703
0.0634098,0.897789
0.0637125,0.898544
0.0640153,0.899296
0.0643181,0.900043
0.064621,0.900786
0.064621,0.900786
0.0649239,0.901525
0.065227,0.902261
0.0655301,0.902993
0.0658332,0.903721
0.0661364,0.904446
0.0664397,0.905167
0.0667431,0.905884
0.0670465,0.906597
0.0670465,0.906597
0.0673499,0.907307
0.0676535,0.908014
0.067957,0.908717
0.0682607,0.909417
0.0685644,0.910113
0.0688682,0.910806
0.069172,0.911496
0.0694759,0.912182
0.0694759,0.912182
0.0697798,0.912865
0.0700838,0.913545
0.0703879,0.914221
0.070692,0.914895
0.0709961,0.915566
0.0713004,0.916233
0.0716046,0.916898
0.071909,0.917559
0.071909,0.917559
0.0722133,0.918217
0.0725178,0.918872
0.0728223,0.919525
0.0731268,0.920174
0.0734314,0.920821
0.073736,0.921465
0.0740407,0.922106
0.0743455,0.922744
0.0743455,0.922744
0.0746503,0.923379
0.0749551,0.924012
0.07526,0.924642
0.075565,0.925269
0.0758699,0.925894
0.076175,0.926516
0.0764801,0.927135
0.0767852,0.927752
0.0767852,0.927752
0.0770904,0.928366
0.0773956,0.928977
0.0777009,0.929586
0.0780062,0.930192
0.0783116,0.930796
0.078617,0.931397
0.0789224,0.931996
0.0792279,0.932592
0.0792279,0.932592
0.0795335,0.933186
0.0798391,0.933777
0.0801447,0.934366
0.0804504,0.934952
0.0807561,0.935536
0.0810618,0.936117
0.0813676,0.936696
0.0816735,0.937273
0.0816735,0.937273
0.0819794,0.937847
0.0822853,0.938419
0.0825912,0.938988
0.0828973,0.939555
0.0832033,0.94012
0.0835094,0.940683
0.0838155,0.941243
0.0841217,0.9418
0.0841217,0.9418
0.0844279,0.942355
0.0847341,0.942908
0.0850404,0.943459
0.0853467,0.944007
0.0856531,0.944553
0.0859595,0.945096
0.0862659,0.945638
0.0865724,0.946177
0.0865724,0.946177
0.0868789,0.946713
0.0871854,0.947247
0.087492,0.94778
0.0877986,0.948309
0.0881052,0.948837
0.0884119,0.949362
0.0887186,0.949885
0.0890254,0.950406
0.0890254,0.950406
0.0893322,0.950925
0.089639,0.951441
0.0899459,0.951955
0.0902528,0.952467
0.0905597,0.952977
0.0908666,0.953485
0.0911736,0.953991
0.0914807,0.954495
0.0914807,0.954495
0.0917877,0.954996
0.0920948,0.955496
0.0924019,0.955994
0.0927091,0.956491
0.0930163,0.956985
0.0933235,0.957478
0.0936307,0.95797
0.093938,0.958459
0.093938,0.958459
0.0942453,0.958946
0.0945527,0.959434
0.09486,0.959922
0.0951674,0.960409
0.0954749,0.960897
0.0957823,0.961385
0.0960898,0.961873
0.0963973,0.962361
0.0963973,0.962361
0.0967049,0.962851
0.0970124,0.963339
0.0973201,0.963826
0.0976277,0.964312
0.0979353,0.964796
0.098243,0.965279
0.0985508,0.965761
0.0988585,0.966242
0.0988585,0.966242
0.100223,0.968338
0.101588,0.970395
0.102954,0.972412
0.10432,0.97439
0.105686,0.976329
0.107054,0.978228
0.108421,0.980088
0.109789,0.981908
0.109789,0.981908
0.112877,0.985855
0.115966,0.989707
0.119057,0.993465
0.122151,0.997128
0.125246,1.0007
0.128342,1.00417
0.13144,1.00755
0.13454,1.01084
0.13454,1.01084
0.137641,1.01403
0.140743,1.01716
0.143847,1.02022
0.146951,1.02321
0.150057,1.02613
0.153163,1.02899
0.156271,1.03177
0.159379,1.03449
0.159379,1.03449
0.162489,1.03699
0.165599,1.0394
0.16871,1.04175
0.171822,1.04401
0.174934,1.0462
0.178047,1.04832
0.181161,1.05035
0.184275,1.05231
0.184275,1.05231
0.18739,1.05446
0.190505,1.05654
0.193621,1.05857
0.196737,1.06053
0.199854,1.06244
0.202971,1.06428
0.206089,1.06607
0.209207,1.06779
0.209207,1.06779
0.212325,1.06946
0.215444,1.07108
0.218563,1.07265
0.221682,1.07418
0.224801,1.07566
0.227921,1.07709
0.231041,1.07848
0.234161,1.07982
0.234161,1.07982
0.237282,1.08106
0.240402,1.08225
0.243523,1.0834
0.246644,1.08449
0.249765,1.08554
0.252886,1.08655
0.256008,1.0875
0.259129,1.08841
0.259129,1.08841
0.262251,1.08927
0.265372,1.09007
0.268494,1.09083
0.271616,1.09154
0.274738,1.09219
0.27786,1.09279
0.280982,1.09335
0.284104,1.09385
0.284104,1.09385
0.285737,1.09408
0.28737,1.09428
0.289003,1.09446
0.290637,1.09461
0.29227,1.09475
0.293903,1.09486
0.295536,1.09496
0.297169,1.09503
0.297169,1.09503
0.297482,1.09504
0.297794,1.09505
0.298106,1.09506
0.298418,1.09507
0.29873,1.09508
0.299043,1.09509
0.299355,1.0951
0.299667,1.0951
0.299667,1.0951
0.299979,1.09511
0.300291,1.09511
0.300604,1.09512
0.300916,1.09512
0.301228,1.09512
0.30154,1.09512
0.301853,1.09512
0.302165,1.09512
0.302165,1.09512
0.302477,1.09511
0.302789,1.09511
0.303101,1.09511
0.303414,1.0951
0.303726,1.09509
0.304038,1.09509
0.30435,1.09508
0.304662,1.09507
0.304662,1.09507
0.304975,1.09506
0.305287,1.09504
0.305599,1.09503
0.305911,1.09502
0.306224,1.095
0.306536,1.09499
0.306848,1.09497
0.30716,1.09496
0.30716,1.09496
0.307472,1.09494
0.307785,1.09492
0.308097,1.0949
0.308409,1.09488
0.308721,1.09486
0.309033,1.09484
0.309346,1.09482
0.309658,1.09479
0.309658,1.09479
0.30997,1.09477
0.310282,1.09474
0.310595,1.09472
0.310907,1.09469
0.311219,1.09466
0.311531,1.09463
0.311843,1.09461
0.312156,1.09458
0.312156,1.09458
0.312468,1.09454
0.31278,1.09451
0.313092,1.09448
0.313404,1.09444
0.313717,1.09441
0.314029,1.09437
0.314341,1.09433
0.314653,1.09429
0.314653,1.09429
0.314966,1.09425
0.315278,1.09421
0.31559,1.09416
0.315902,1.09412
0.316214,1.09408
0.316527,1.09403
0.316839,1.09398
0.317151,1.09394
0.317151,1.09394
0.317463,1.09389
0.317775,1.09384
0.318088,1.09379
0.3184,1.09374
0.318712,1.09369
0.319024,1.09364
0.319336,1.09358
0.319649,1.09353
0.319649,1.09353
0.319961,1.09347
0.320273,1.09342
0.320585,1.09336
0.320897,1.0933
0.32121,1.09324
0.321522,1.09318
0.321834,1.09312
0.322146,1.09305
0.322146,1.09305
0.322458,1.09299
0.322771,1.09292
0.323083,1.09286
0.323395,1.09279
0.323707,1.09272
0.324019,1.09265
0.324332,1.09258
0.324644,1.09251
0.324644,1.09251
0.324956,1.09244
0.325268,1.09236
0.32558,1.09229
0.325893,1.09221
0.326205,1.09213
0.326517,1.09205
0.326829,1.09197
0.327141,1.09188
0.327141,1.09188
0.327454,1.0918
0.327766,1.09171
0.328078,1.09162
0.32839,1.09153
0.328702,1.09143
0.329015,1.09134
0.329327,1.09124
0.329639,1.09114
0.329639,1.09114
0.329951,1.09104
0.330263,1.09093
0.330576,1.09083
0.330888,1.09072
0.3312,1.09061
0.331512,1.0905
0.331824,1.09039
0.332136,1.09028
0.332136,1.09028
0.332449,1.09017
0.332761,1.09005
0.333073,1.08993
0.333385,1.08981
0.333697,1.08968
0.33401,1.08955
0.334322,1.08942
0.334634,1.08928
0.334634,1.08928
0.334946,1.08915
0.335258,1.089
0.33557,1.08886
0.335883,1.08871
0.336195,1.08856
0.336507,1.0884
0.336819,1.08824
0.337131,1.08808
0.337131,1.08808
0.337444,1.08792
0.337756,1.08775
0.338068,1.08758
0.33838,1.08741
0.338692,1.08723
0.339004,1.08705
0.339317,1.08686
0.339629,1.08668
0.339629,1.08668
0.339941,1.08642
0.340253,1.08616
0.340565,1.08587
0.340877,1.08557
0.34119,1.08525
0.341502,1.08492
0.341814,1.08456
0.342126,1.0842
0.342126,1.0842
0.342438,1.08472
0.34275,1.08487
0.343063,1.08464
0.343375,1.08404
0.343687,1.08306
0.343999,1.0817
0.344311,1.07998
0.344623,1.07787
0.344623,1.07787
0.344936,1.05146
0.345248,1.02741
0.34556,1.00574
0.345872,0.986441
0.346184,0.969514
0.346496,0.95496
0.346809,0.942778
0.347121,0.932968
0.347121,0.932968
0.347433,0.935287
0.347745,0.937421
0.348057,0.939371
0.348369,0.941136
0.348681,0.942717
0.348994,0.944113
0.349306,0.945324
0.349618,0.946351
0.349618,0.946351
0.34993,0.947589
0.350242,0.948776
0.350554,0.949913
0.350867,0.950999
0.351179,0.952034
0.351491,0.953019
0.351803,0.953954
0.352115,0.954838
0.352115,0.954838
0.352427,0.955737
0.352739,0.956615
0.353052,0.957472
0.353364,0.958308
0.353676,0.959122
0.353988,0.959916
0.3543,0.960688
0.354612,0.96144
0.354612,0.96144
0.354924,0.96217
0.355237,0.962883
0.355549,0.963578
0.355861,0.964257
0.356173,0.964918
0.356485,0.965562
0.356797,0.966189
0.357109,0.966798
0.357109,0.966798
0.357421,0.967393
0.357734,0.967973
0.358046,0.96854
0.358358,0.969093
0.35867,0.969632
0.358982,0.970157
0.359294,0.970668
0.359606,0.971166
0.359606,0.971166
0.359918,0.97165
0.360231,0.972123
0.360543,0.972584
0.360855,0.973034
0.361167,0.973471
0.361479,0.973896
0.361791,0.97431
0.362103,0.974711
0.362103,0.974711
0.362415,0.975101
0.362728,0.97548
0.36304,0.975849
0.363352,0.976207
0.363664,0.976554
0.363976,0.97689
0.364288,0.977216
0.3646,0.977531
0.3646,0.977531
0.364912,0.977836
0.365224,0.978132
0.365537,0.978418
0.365849,0.978694
0.366161,0.978961
0.366473,0.979219
0.366785,0.979466
0.367097,0.979704
0.367097,0.979704
0.367409,0.979933
0.367721,0.980153
0.368033,0.980364
0.368346,0.980566
0.368658,0.980759
0.36897,0.980944
0.369282,0.981119
0.369594,0.981286
0.369594,0.981286
0.369906,0.981444
0.370218,0.981593
0.37053,0.981735
0.370842,0.981868
0.371154,0.981993
0.371466,0.98211
0.371779,0.982219
0.372091,0.98232
0.372091,0.98232
0.372403,0.982414
0.372715,0.982502
0.373027,0.982585
0.373339,0.982662
0.373651,0.982734
0.373963,0.9828
0.374275,0.982861
0.374587,0.982916
0.374587,0.982916
0.374899,0.982968
0.375212,0.983015
0.375524,0.983056
0.375836,0.983092
0.376148,0.983123
0.37646,0.983148
0.376772,0.983169
0.377084,0.983183
0.377084,0.983183
0.377396,0.983191
0.377708,0.98319
0.37802,0.983182
0.378332,0.983166
0.378644,0.983143
0.378956,0.983111
0.379268,0.983072
0.379581,0.983025
0.379581,0.983025
0.379893,0.982969
0.380205,0.982909
0.380517,0.982847
0.380829,0.982782
0.381141,0.982714
0.381453,0.982643
0.381765,0.982569
0.382077,0.982492
0.382077,0.982492
0.382389,0.982421
0.382701,0.982356
0.383013,0.982297
0.383325,0.982243
0.383637,0.982196
0.383949,0.982153
0.384261,0.982117
0.384573,0.982087
0.384573,0.982087
0.384885,0.982065
0.385198,0.982048
0.38551,0.982034
0.385822,0.982025
0.386134,0.98202
0.386446,0.982018
0.386758,0.982021
0.38707,0.982028
0.38707,0.982028
0.387382,0.982036
0.387694,0.98204
0.388006,0.982041
0.388318,0.982038
0.38863,0.982033
0.388942,0.982024
0.389254,0.982012
0.389566,0.981997
0.389566,0.981997
0.389878,0.981964
0.39019,0.98192
0.390502,0.981865
0.390814,0.981799
0.391126,0.981722
0.391438,0.981634
0.39175,0.981536
0.392062,0.981426
0.392062,0.981426
0.392374,0.981239
0.392686,0.981049
0.392998,0.980856
0.39331,0.98066
0.393622,0.980461
0.393934,0.98026
0.394246,0.980056
0.394558,0.979848
0.394558,0.979848
0.395687,0.978942
0.396815,0.978056
0.397944,0.977188
0.399072,0.97634
0.4002,0.975511
0.401329,0.974701
0.402457,0.973911
0.403585,0.973139
0.403585,0.973139
0.406705,0.971841
0.409825,0.970642
0.412944,0.969544
0.416064,0.968546
0.419183,0.967648
0.422302,0.96685
0.425421,0.966152
0.42854,0.965555
0.42854,0.965555
0.431659,0.964385
0.434778,0.963126
0.437896,0.961776
0.441015,0.960337
0.444133,0.958808
0.447251,0.957188
0.450369,0.955479
0.453487,0.95368
0.453487,0.95368
0.456605,0.952177
0.459722,0.950682
0.46284,0.949195
0.465957,0.947716
0.469075,0.946245
0.472192,0.944782
0.475309,0.943326
0.478426,0.941879
0.478426,0.941879
0.481542,0.940453
0.484659,0.939037
0.487775,0.937629
0.490892,0.936231
0.494008,0.934841
0.497124,0.933461
0.50024,0.932089
0.503356,0.930727
0.503356,0.930727
0.506471,0.929297
0.509587,0.927879
0.512702,0.926473
0.515817,0.925078
0.518932,0.923695
0.522047,0.922323
0.525162,0.920963
0.528277,0.919615
0.528277,0.919615
0.531391,0.91827
0.534505,0.916925
0.53762,0.915582
0.540734,0.91424
0.543848,0.9129
0.546962,0.91156
0.550075,0.910221
0.553189,0.908884
0.553189,0.908884
0.556302,0.907547
0.559416,0.906212
0.562529,0.90488
0.565642,0.903551
0.568755,0.902224
0.571867,0.9009
0.57498,0.899579
0.578092,0.898261
0.578092,0.898261
0.581205,0.896949
0.584317,0.89564
0.587429,0.894334
0.590541,0.893032
0.593652,0.891733
0.596764,0.890438
0.599876,0.889145
0.602987,0.887857
0.602987,0.887857
0.606098,0.886571
0.609209,0.885287
0.61232,0.884003
0.615431,0.88272
0.618541,0.881437
0.621652,0.880155
0.624762,0.878873
0.627873,0.877592
0.627873,0.877592
0.630983,0.876306
0.634093,0.87502
0.637203,0.873732
0.640312,0.872444
0.643422,0.871155
0.646531,0.869864
0.64964,0.868573
0.65275,0.867281
0.65275,0.867281
0.655859,0.865999
0.658967,0.864726
0.662076,0.863461
0.665185,0.862204
0.668293,0.860956
0.671402,0.859716
0.67451,0.858484
0.677618,0.85726
0.677618,0.85726
0.680726,0.856017
0.683833,0.854769
0.686941,0.853516
0.690049,0.852259
0.693156,0.850997
0.696263,0.849731
0.69937,0.848459
0.702477,0.847183
0.702477,0.847183
0.705584,0.84591
0.70869,0.84464
0.711797,0.843371
0.714903,0.842103
0.71801,0.840838
0.721116,0.839575
0.724222,0.838313
0.727327,0.837054
0.727327,0.837054
0.730433,0.835802
0.733539,0.834545
0.736644,0.833284
0.739749,0.832018
0.742854,0.830747
0.745959,0.829472
0.749064,0.828192
0.752169,0.826907
0.752169,0.826907
0.755273,0.825599
0.758378,0.824282
0.761482,0.822955
0.764586,0.82162
0.76769,0.820275
0.770794,0.818922
0.773897,0.817559
0.777001,0.816188
0.777001,0.816188
0.780104,0.814847
0.783207,0.813499
0.78631,0.812142
0.789413,0.810777
0.792516,0.809404
0.795619,0.808023
0.798721,0.806634
0.801823,0.805237
0.801823,0.805237
0.804926,0.803797
0.808027,0.802343
0.811129,0.800876
0.814231,0.799396
0.817332,0.797902
0.820434,0.796394
0.823535,0.794873
0.826636,0.793339
0.826636,0.793339
0.829737,0.791798
0.832838,0.790241
0.835938,0.788669
0.839038,0.78708
0.842139,0.785475
0.845239,0.783854
0.848339,0.782217
0.851438,0.780564
0.851438,0.780564
0.854538,0.778893
0.857637,0.777194
0.860736,0.775468
0.863836,0.773715
0.866934,0.771935
0.870033,0.770128
0.873132,0.768293
0.87623,0.766432
0.87623,0.766432
0.879328,0.764542
0.882426,0.762618
0.885524,0.760659
0.888621,0.758668
0.891719,0.756642
0.894816,0.754582
0.897913,0.752488
0.90101,0.75036
0.90101,0.75036
0.904107,0.748131
0.907203,0.745852
0.910299,0.743521
0.913395,0.741139
0.916491,0.738706
0.919587,0.736222
0.922682,0.733687
0.925778,0.7311
0.925778,0.7311
0.928873,0.728427
0.931968,0.725638
0.935062,0.722735
0.938157,0.719718
0.941251,0.716586
0.944345,0.71334
0.947439,0.709979
0.950533,0.706503
0.950533,0.706503
0.953626,0.703205
0.956719,0.699608
0.959812,0.695712
0.962905,0.691518
0.965997,0.687024
0.96909,0.682231
0.972181,0.67714
0.975273,0.67175
0.975273,0.67175
0.978365,0.663192
0.981456,0.652443
0.984548,0.639505
0.987639,0.624375
0.990729,0.607055
0.99382,0.587545
0.99691,0.565844
1,0.541953


==> plots/naca_pressure_uni.csv <==
x,Mach
0,0.146699
0.00168199,0.347844
0.00547394,0.497196
0.0105208,0.603617
0.0161909,0.675969
0.0220756,0.723113
0.0279897,0.753913
0.033971,0.777229
0.0402806,0.801925
0.0402806,0.801925
0.04685,0.840044
0.0534409,0.86949
0.0600431,0.891867
0.0666499,0.908777
0.0732586,0.921824
0.0798699,0.932612
0.0864883,0.942744
0.093122,0.953824
0.093122,0.953824
0.0999825,0.965176
0.106837,0.975445
0.113689,0.9848
0.120541,0.993407
0.127399,1.00143
0.134266,1.00905
0.141146,1.01641
0.148044,1.0237
0.148044,1.0237
0.155151,1.03021
0.162254,1.03611
0.169353,1.04151
0.176449,1.04653
0.183545,1.05128
0.190644,1.05588
0.197752,1.06045
0.204876,1.06509
0.204876,1.06509
0.21258,1.06926
0.220275,1.07313
0.227962,1.07668
0.235644,1.07991
0.243325,1.08283
0.25101,1.08541
0.258706,1.08766
0.26642,1.08958
0.26642,1.08958
0.274415,1.09085
0.282395,1.0918
0.290368,1.09234
0.29834,1.0924
0.306315,1.0919
0.314294,1.09075
0.322277,1.08887
0.330263,1.08618
0.330263,1.08618
0.331849,1.09965
0.333434,1.11258
0.33502,1.12488
0.336606,1.1364
0.338191,1.14705
0.339777,1.15669
0.341363,1.16522
0.342948,1.1725
0.342948,1.1725
0.345157,1.01857
0.347365,0.931377
0.349574,0.895939
0.351783,0.897288
0.353991,0.920453
0.3562,0.950463
0.358408,0.972344
0.360616,0.971127
0.360616,0.971127
0.362876,0.976812
0.365135,0.980746
0.367394,0.983241
0.369654,0.984608
0.371913,0.985158
0.374172,0.985203
0.376431,0.985055
0.37869,0.985024
0.37869,0.985024
0.387557,0.983552
0.396412,0.981199
0.405261,0.978118
0.414106,0.974463
0.42295,0.970389
0.431794,0.966049
0.44064,0.961596
0.449489,0.957186
0.449489,0.957186
0.457375,0.953329
0.465252,0.949575
0.473122,0.945899
0.480988,0.942271
0.488853,0.938666
0.496719,0.935055
0.504586,0.93141
0.512457,0.927706
0.512457,0.927706
0.519776,0.924381
0.527086,0.921107
0.53439,0.917877
0.54169,0.91468
0.548989,0.91151
0.556288,0.908358
0.563592,0.905215
0.570902,0.902074
0.570902,0.902074
0.577895,0.899087
0.584883,0.896135
0.591868,0.893215
0.598851,0.890322
0.605834,0.887453
0.612816,0.884601
0.619799,0.881765
0.626782,0.878938
0.626782,0.878938
0.633577,0.876176
0.640372,0.873412
0.647167,0.87065
0.653961,0.867895
0.660754,0.865152
0.667546,0.862424
0.674338,0.859716
0.681129,0.857033
0.681129,0.857033
0.687806,0.854347
0.694481,0.851641
0.701157,0.84892
0.707831,0.846189
0.714505,0.843453
0.721179,0.840718
0.727851,0.837989
0.734523,0.835271
0.734523,0.835271
0.741128,0.83258
0.747733,0.829841
0.754337,0.827058
0.76094,0.824238
0.767542,0.821386
0.774144,0.818506
0.780745,0.815605
0.787346,0.812688
0.787346,0.812688
0.793915,0.809777
0.800483,0.806803
0.807051,0.803765
0.813618,0.800664
0.820184,0.797502
0.826749,0.794279
0.833314,0.790995
0.839878,0.787651
0.839878,0.787651
0.846445,0.784231
0.853011,0.780727
0.859576,0.777125
0.86614,0.773413
0.872704,0.769577
0.879267,0.765604
0.885829,0.761482
0.89239,0.757196
0.89239,0.757196
0.89897,0.752734
0.905549,0.748103
0.912127,0.743255
0.918705,0.738142
0.925281,0.732714
0.931857,0.726922
0.938431,0.720719
0.945005,0.714056
0.945005,0.714056
0.951884,0.694021
0.958759,0.677189
0.965632,0.660686
0.972503,0.641642
0.979375,0.617185
0.986248,0.584442
0.993123,0.540543
1,0.482616
,
,
,
,
,
,
,
,
,
,
,


==> plots/naca_suction_init.csv <==
x,Mach
0,0.138694
0.00128223,0.369573
0.00448346,0.556811
0.0089235,0.704653
0.0140799,0.817343
0.0195881,0.899126
0.0252413,0.954248
0.0309903,0.986952
0.036944,1.00148
0.036944,1.00148
0.0429519,1.02707
0.0490185,1.04915
0.0551326,1.06819
0.0612849,1.08466
0.0674679,1.09901
0.0736758,1.11173
0.0799046,1.12327
0.0861521,1.13411
0.0861521,1.13411
0.0924151,1.14403
0.0986914,1.15347
0.104979,1.16243
0.111277,1.17092
0.117584,1.17896
0.123899,1.18655
0.130221,1.19373
0.136548,1.20048
0.136548,1.20048
0.142882,1.20705
0.14922,1.21331
0.155562,1.21929
0.161908,1.225
0.168258,1.23046
0.174611,1.23569
0.180966,1.24072
0.187324,1.24556
0.187324,1.24556
0.193684,1.25045
0.200047,1.25508
0.20641,1.25948
0.212776,1.26369
0.219143,1.26775
0.225511,1.27171
0.23188,1.27559
0.238249,1.27945
0.238249,1.27945
0.24462,1.28305
0.250991,1.28655
0.257363,1.28995
0.263736,1.29326
0.270109,1.29647
0.276482,1.29958
0.282855,1.30258
0.289228,1.30549
0.289228,1.30549
0.295602,1.3083
0.301976,1.31101
0.308349,1.31364
0.314723,1.31619
0.321096,1.31868
0.327469,1.32112
0.333842,1.32352
0.340215,1.32588
0.340215,1.32588
0.346588,1.32804
0.35296,1.33016
0.359332,1.33225
0.365703,1.33429
0.372075,1.33627
0.378445,1.33819
0.384816,1.34004
0.391186,1.34181
0.391186,1.34181
0.397555,1.34353
0.403924,1.3452
0.410293,1.34683
0.416661,1.34841
0.423028,1.34994
0.429395,1.35143
0.435762,1.35287
0.442128,1.35427
0.442128,1.35427
0.448493,1.35562
0.454858,1.35691
0.461223,1.35814
0.467587,1.35933
0.47395,1.36048
0.480313,1.3616
0.486675,1.36269
0.493036,1.36377
0.493036,1.36377
0.499397,1.36492
0.505758,1.36597
0.512118,1.36693
0.518477,1.36782
0.524836,1.36866
0.531194,1.36949
0.537552,1.37031
0.543908,1.37117
0.543908,1.37117
0.550265,1.37169
0.556621,1.37218
0.562976,1.37264
0.569331,1.37308
0.575685,1.37349
0.582038,1.37386
0.588391,1.37421
0.594744,1.37452
0.594744,1.37452
0.601095,1.40252
0.607447,1.44006
0.613797,1.46722
0.620148,1.4641
0.626497,1.41079
0.632846,1.28736
0.639194,1.07392
0.645542,0.750556
0.645542,0.750556
0.651889,0.761033
0.658236,0.765635
0.664582,0.766042
0.670928,0.763934
0.677272,0.760992
0.683617,0.758897
0.689961,0.759327
0.696304,0.763965
0.696304,0.763965
0.702646,0.764948
0.708988,0.76526
0.71533,0.765021
0.721671,0.764352
0.728011,0.763374
0.734351,0.762208
0.74069,0.760974
0.747028,0.759795
0.747028,0.759795
0.753366,0.758764
0.759704,0.757615
0.76604,0.756356
0.772376,0.754992
0.778712,0.753533
0.785047,0.751985
0.791381,0.750356
0.797715,0.748653
0.797715,0.748653
0.804048,0.746752
0.81038,0.744751
0.816711,0.742651
0.823042,0.740449
0.829373,0.738146
0.835702,0.735739
0.842031,0.733228
0.84836,0.730611
0.84836,0.730611
0.854687,0.727892
0.861014,0.725039
0.86734,0.722045
0.873666,0.718906
0.87999,0.715616
0.886314,0.712168
0.892637,0.708558
0.89896,0.704779
0.89896,0.704779
0.905281,0.700681
0.911602,0.696412
0.917922,0.691915
0.924241,0.687129
0.93056,0.681996
0.936877,0.676455
0.943194,0.670448
0.949509,0.663915
0.949509,0.663915
0.955824,0.650664
0.962138,0.640855
0.968451,0.631467
0.974762,0.619477
0.981073,0.601866
0.987383,0.575612
0.993692,0.537694
1,0.485091
,
,
,
,
,
,
,
,
,
,
,


==> plots/naca_suction_ref.csv <==
x,Mach
0,0.0998626
3.26E-06,0.114952
1.26E-05,0.130016
2.81E-05,0.145055
4.97E-05,0.160069
7.75E-05,0.175058
0.000111488,0.190022
0.0001516,0.204961
0.000197825,0.219874
0.000197825,0.219874
0.000250068,0.234535
0.000308316,0.249076
0.000372505,0.263495
0.000442565,0.277793
0.000518417,0.29197
0.000599974,0.306027
0.000687144,0.319962
0.000779831,0.333776
0.000779831,0.333776
0.000878009,0.347176
0.000981505,0.360404
0.00109021,0.37346
0.00120401,0.386343
0.00132279,0.399053
0.00144644,0.411591
0.00157484,0.423957
0.00170787,0.43615
0.00170787,0.43615
0.00184543,0.447858
0.00198739,0.459377
0.00213363,0.470705
0.00228403,0.481844
0.00243848,0.492793
0.00259686,0.503552
0.00275906,0.51412
0.00292497,0.524499
0.00292497,0.524499
0.00309446,0.534403
0.00326744,0.544125
0.00344381,0.553665
0.00362345,0.563025
0.00380628,0.572204
0.00399219,0.581201
0.00418108,0.590017
0.00437286,0.598653
0.00437286,0.598653
0.00456747,0.606924
0.00476479,0.615038
0.00496474,0.622997
0.00516723,0.630798
0.00537219,0.638443
0.00557953,0.645931
0.00578919,0.653263
0.00600108,0.660438
0.00600108,0.660438
0.00621521,0.667387
0.00643144,0.674197
0.00664971,0.680868
0.00686995,0.6874
0.0070921,0.693793
0.00731612,0.700047
0.00754193,0.706161
0.00776949,0.712137
0.00776949,0.712137
0.0079988,0.717967
0.00822975,0.72369
0.0084623,0.729303
0.0086964,0.734808
0.00893201,0.740205
0.00916908,0.745492
0.00940758,0.750671
0.00964746,0.755742
0.00964746,0.755742
0.00988869,0.760697
0.0101312,0.765562
0.010375,0.770338
0.0106201,0.775024
0.0108663,0.77962
0.0111138,0.784127
0.0113623,0.788544
0.011612,0.792872
0.011612,0.792872
0.0118627,0.797115
0.0121145,0.801289
0.0123674,0.805393
0.0126212,0.809429
0.012876,0.813396
0.0131317,0.817294
0.0133884,0.821123
0.013646,0.824883
0.013646,0.824883
0.0139045,0.828558
0.0141638,0.832175
0.0144239,0.835733
0.0146849,0.839234
0.0149466,0.842677
0.0152092,0.846061
0.0154725,0.849388
0.0157365,0.852657
0.0157365,0.852657
0.0160013,0.855857
0.0162668,0.859007
0.016533,0.862107
0.0167998,0.865156
0.0170673,0.868156
0.0173355,0.871105
0.0176042,0.874005
0.0178736,0.876854
0.0178736,0.876854
0.0181437,0.879645
0.0184143,0.882393
0.0186855,0.8851
0.0189572,0.887765
0.0192295,0.890388
0.0195023,0.892969
0.0197757,0.895509
0.0200496,0.898007
0.0200496,0.898007
0.020324,0.90046
0.0205988,0.902883
0.0208742,0.905278
0.02115,0.907642
0.0214264,0.909978
0.0217032,0.912284
0.0219804,0.914561
0.0222581,0.916808
0.0222581,0.916808
0.0225362,0.919036
0.0228146,0.921248
0.0230936,0.923444
0.0233729,0.925622
0.0236526,0.927785
0.0239328,0.929931
0.0242133,0.93206
0.0244942,0.934173
0.0244942,0.934173
0.0247755,0.936237
0.0250571,0.938276
0.0253391,0.940288
0.0256215,0.942274
0.0259041,0.944233
0.0261872,0.946167
0.0264705,0.948074
0.0267542,0.949955
0.0267542,0.949955
0.0270382,0.951812
0.0273225,0.953648
0.0276071,0.955463
0.0278921,0.957258
0.0281773,0.959032
0.0284629,0.960785
0.0287487,0.962518
0.0290348,0.96423
0.0290348,0.96423
0.0293212,0.965919
0.0296079,0.96759
0.0298949,0.969244
0.0301821,0.97088
0.0304696,0.972498
0.0307573,0.974099
0.0310453,0.975682
0.0313336,0.977248
0.0313336,0.977248
0.0316221,0.978794
0.0319108,0.980325
0.0321998,0.981842
0.0324891,0.983344
0.0327785,0.98483
0.0330682,0.986302
0.0333581,0.987759
0.0336483,0.989201
0.0336483,0.989201
0.0339386,0.990627
0.0342292,0.99204
0.03452,0.99344
0.034811,0.994828
0.0351022,0.996203
0.0353936,0.997565
0.0356852,0.998915
0.035977,1.00025
0.035977,1.00025
0.036269,1.00158
0.0365612,1.00289
0.0368536,1.00419
0.0371462,1.00548
0.0374389,1.00676
0.0377319,1.00803
0.038025,1.00929
0.0383183,1.01053
0.0383183,1.01053
0.0386118,1.01177
0.0389054,1.01299
0.0391992,1.01421
0.0394932,1.01541
0.0397874,1.01661
0.0400817,1.0178
0.0403761,1.01898
0.0406708,1.02015
0.0406708,1.02015
0.0409656,1.02131
0.0412605,1.02246
0.0415556,1.0236
0.0418509,1.02473
0.0421463,1.02586
0.0424418,1.02697
0.0427375,1.02808
0.0430333,1.02918
0.0430333,1.02918
0.0433293,1.03028
0.0436254,1.03136
0.0439217,1.03243
0.0442181,1.0335
0.0445146,1.03457
0.0448113,1.03562
0.0451081,1.03667
0.045405,1.03771
0.045405,1.03771
0.045702,1.03874
0.0459992,1.03976
0.0462965,1.04078
0.0465939,1.04179
0.0468915,1.0428
0.0471892,1.0438
0.047487,1.04479
0.0477849,1.04577
0.0477849,1.04577
0.0480829,1.04675
0.0483811,1.04772
0.0486793,1.04869
0.0489777,1.04965
0.0492762,1.0506
0.0495748,1.05155
0.0498735,1.05249
0.0501723,1.05342
0.0501723,1.05342
0.0504712,1.05435
0.0507703,1.05527
0.0510694,1.05619
0.0513686,1.0571
0.051668,1.05801
0.0519674,1.05891
0.052267,1.0598
0.0525666,1.06069
0.0525666,1.06069
0.0528664,1.06157
0.0531662,1.06245
0.0534661,1.06332
0.0537662,1.06419
0.0540663,1.06505
0.0543665,1.06591
0.0546668,1.06676
0.0549672,1.06761
0.0549672,1.06761
0.0552677,1.06845
0.0555683,1.06928
0.055869,1.07011
0.0561697,1.07094
0.0564706,1.07176
0.0567715,1.07258
0.0570725,1.07339
0.0573736,1.0742
0.0573736,1.0742
0.0576748,1.075
0.0579761,1.07579
0.0582774,1.07659
0.0585788,1.07737
0.0588803,1.07816
0.0591819,1.07894
0.0594836,1.07971
0.0597854,1.08048
0.0597854,1.08048
0.0600872,1.08125
0.0603891,1.08201
0.060691,1.08276
0.0609931,1.08352
0.0612952,1.08426
0.0615974,1.08501
0.0618997,1.08575
0.062202,1.08648
0.062202,1.08648
0.0625044,1.08722
0.0628069,1.08794
0.0631095,1.08867
0.0634121,1.08939
0.0637148,1.0901
0.0640175,1.09081
0.0643204,1.09152
0.0646233,1.09223
0.0646233,1.09223
0.0649262,1.09293
0.0652292,1.09362
0.0655323,1.09432
0.0658355,1.09501
0.0661387,1.09569
0.066442,1.09638
0.0667453,1.09705
0.0670487,1.09773
0.0670487,1.09773
0.0673522,1.0984
0.0676557,1.09907
0.0679593,1.09973
0.068263,1.1004
0.0685667,1.10105
0.0688704,1.10171
0.0691743,1.10236
0.0694782,1.10301
0.0694782,1.10301
0.0697821,1.10366
0.0700861,1.1043
0.0703901,1.10494
0.0706943,1.10557
0.0709984,1.10621
0.0713026,1.10684
0.0716069,1.10746
0.0719112,1.10809
0.0719112,1.10809
0.0722156,1.10871
0.0725201,1.10933
0.0728245,1.10994
0.0731291,1.11056
0.0734337,1.11117
0.0737383,1.11178
0.074043,1.11238
0.0743478,1.11298
0.0743478,1.11298
0.0746526,1.11358
0.0749574,1.11418
0.0752623,1.11478
0.0755672,1.11537
0.0758722,1.11596
0.0761773,1.11654
0.0764823,1.11713
0.0767875,1.11771
0.0767875,1.11771
0.0770927,1.11829
0.0773979,1.11887
0.0777032,1.11944
0.0780085,1.12002
0.0783138,1.12059
0.0786193,1.12116
0.0789247,1.12172
0.0792302,1.12229
0.0792302,1.12229
0.0795358,1.12285
0.0798413,1.12341
0.080147,1.12397
0.0804527,1.12452
0.0807584,1.12508
0.0810641,1.12563
0.0813699,1.12618
0.0816758,1.12673
0.0816758,1.12673
0.0819816,1.12727
0.0822876,1.12782
0.0825935,1.12836
0.0828995,1.1289
0.0832056,1.12944
0.0835117,1.12997
0.0838178,1.1305
0.084124,1.13104
0.084124,1.13104
0.0844302,1.13157
0.0847364,1.13209
0.0850427,1.13262
0.085349,1.13314
0.0856554,1.13367
0.0859618,1.13419
0.0862682,1.13471
0.0865747,1.13522
0.0865747,1.13522
0.0868812,1.13574
0.0871877,1.13625
0.0874943,1.13676
0.0878009,1.13727
0.0881075,1.13777
0.0884142,1.13828
0.0887209,1.13878
0.0890277,1.13928
0.0890277,1.13928
0.0893345,1.13978
0.0896413,1.14028
0.0899482,1.14077
0.0902551,1.14127
0.090562,1.14176
0.0908689,1.14225
0.0911759,1.14274
0.091483,1.14322
0.091483,1.14322
0.09179,1.1437
0.0920971,1.14418
0.0924042,1.14466
0.0927114,1.14514
0.0930186,1.14562
0.0933258,1.14609
0.093633,1.14656
0.0939403,1.14703
0.0939403,1.14703
0.0942476,1.14749
0.094555,1.14796
0.0948623,1.14842
0.0951697,1.14888
0.0954772,1.14934
0.0957846,1.1498
0.0960921,1.15025
0.0963996,1.1507
0.0963996,1.1507
0.0967072,1.15116
0.0970147,1.15162
0.0973224,1.15207
0.09763,1.15252
0.0979377,1.15298
0.0982453,1.15343
0.0985531,1.15388
0.0988608,1.15433
0.0988608,1.15433
0.100225,1.15632
0.10159,1.15828
0.102956,1.16023
0.104322,1.16215
0.105689,1.16406
0.107056,1.16594
0.108423,1.16781
0.109791,1.16965
0.109791,1.16965
0.112879,1.17364
0.115968,1.17753
0.11906,1.18132
0.122153,1.185
0.125248,1.18859
0.128345,1.19208
0.131443,1.19546
0.134542,1.19875
0.134542,1.19875
0.137643,1.20202
0.140745,1.20523
0.143849,1.20838
0.146953,1.21147
0.150059,1.21449
0.153166,1.21745
0.156273,1.22035
0.159382,1.22319
0.159382,1.22319
0.162491,1.22592
0.165601,1.2286
0.168712,1.23124
0.171824,1.23382
0.174936,1.23635
0.17805,1.23884
0.181163,1.24127
0.184277,1.24366
0.184277,1.24366
0.187392,1.24608
0.190508,1.24846
0.193623,1.25079
0.19674,1.25308
0.199856,1.25532
0.202974,1.25752
0.206091,1.25967
0.209209,1.26177
0.209209,1.26177
0.212327,1.26383
0.215446,1.26585
0.218565,1.26785
0.221684,1.26982
0.224804,1.27176
0.227923,1.27368
0.231043,1.27557
0.234164,1.27743
0.234164,1.27743
0.237284,1.27925
0.240405,1.28105
0.243525,1.28282
0.246646,1.28456
0.249767,1.28627
0.252889,1.28795
0.25601,1.28961
0.259131,1.29123
0.259131,1.29123
0.262253,1.29285
0.265375,1.29444
0.268497,1.29601
0.271618,1.29756
0.27474,1.29908
0.277862,1.30058
0.280984,1.30206
0.284106,1.30351
0.284106,1.30351
0.287228,1.30494
0.290351,1.30634
0.293473,1.30772
0.296595,1.30908
0.299717,1.31041
0.302839,1.31172
0.305961,1.31301
0.309083,1.31427
0.309083,1.31427
0.312206,1.31552
0.315328,1.31676
0.31845,1.31799
0.321572,1.3192
0.324694,1.3204
0.327816,1.32159
0.330938,1.32277
0.33406,1.32393
0.33406,1.32393
0.337181,1.32507
0.340303,1.32618
0.343425,1.32727
0.346546,1.32834
0.349668,1.3294
0.352789,1.33043
0.355911,1.33145
0.359032,1.33244
0.359032,1.33244
0.362153,1.33346
0.365274,1.33445
0.368395,1.33544
0.371516,1.3364
0.374637,1.33735
0.377758,1.33828
0.380879,1.3392
0.383999,1.3401
0.383999,1.3401
0.38712,1.34098
0.39024,1.34185
0.39336,1.34271
0.396481,1.34355
0.399601,1.34438
0.40272,1.3452
0.40584,1.346
0.40896,1.34679
0.40896,1.34679
0.41208,1.34757
0.415199,1.34834
0.418318,1.34911
0.421438,1.34986
0.424557,1.35059
0.427676,1.35132
0.430794,1.35204
0.433913,1.35275
0.433913,1.35275
0.437032,1.35344
0.44015,1.35413
0.443269,1.3548
0.446387,1.35546
0.449505,1.35611
0.452623,1.35674
0.455741,1.35737
0.458858,1.35798
0.458858,1.35798
0.461976,1.35858
0.465093,1.35917
0.468211,1.35974
0.471328,1.36031
0.474445,1.36087
0.477562,1.36142
0.480678,1.36196
0.483795,1.36249
0.483795,1.36249
0.486912,1.36303
0.490028,1.36358
0.493144,1.36411
0.49626,1.36465
0.499376,1.36518
0.502492,1.3657
0.505608,1.36623
0.508723,1.36675
0.508723,1.36675
0.511838,1.36719
0.514954,1.36762
0.518069,1.36805
0.521184,1.36847
0.524299,1.36889
0.527413,1.3693
0.530528,1.3697
0.533642,1.3701
0.533642,1.3701
0.536757,1.3705
0.539871,1.3709
0.542985,1.3713
0.546099,1.37169
0.549212,1.37208
0.552326,1.37246
0.555439,1.37284
0.558553,1.37321
0.558553,1.37321
0.561666,1.37358
0.564779,1.37393
0.567892,1.37428
0.571004,1.37462
0.574117,1.37496
0.57723,1.37528
0.580342,1.3756
0.583454,1.37591
0.583454,1.37591
0.584183,1.37598
0.584913,1.37605
0.585642,1.37612
0.586371,1.3762
0.587101,1.37627
0.58783,1.37634
0.588559,1.37641
0.589288,1.37648
0.589288,1.37648
0.5896,1.3765
0.589911,1.37653
0.590222,1.37656
0.590533,1.37659
0.590844,1.37662
0.591156,1.37665
0.591467,1.37668
0.591778,1.37671
0.591778,1.37671
0.592089,1.37674
0.5924,1.37677
0.592712,1.3768
0.593023,1.37683
0.593334,1.37685
0.593645,1.37688
0.593956,1.37691
0.594267,1.37694
0.594267,1.37694
0.594579,1.37697
0.59489,1.377
0.595201,1.37703
0.595512,1.37706
0.595823,1.37708
0.596134,1.37711
0.596445,1.37714
0.596757,1.37717
0.596757,1.37717
0.597068,1.3772
0.597379,1.37723
0.59769,1.37725
0.598001,1.37728
0.598312,1.37731
0.598624,1.37734
0.598935,1.37737
0.599246,1.37739
0.599246,1.37739
0.599557,1.37742
0.599868,1.37745
0.600179,1.37748
0.60049,1.37751
0.600802,1.37753
0.601113,1.37756
0.601424,1.37759
0.601735,1.37762
0.601735,1.37762
0.602046,1.37764
0.602357,1.37767
0.602668,1.3777
0.602979,1.37773
0.603291,1.37775
0.603602,1.37778
0.603913,1.37781
0.604224,1.37784
0.604224,1.37784
0.604535,1.37786
0.604846,1.37789
0.605157,1.37792
0.605468,1.37794
0.60578,1.37797
0.606091,1.378
0.606402,1.37803
0.606713,1.37805
0.606713,1.37805
0.607024,1.37808
0.607335,1.37811
0.607646,1.37813
0.607957,1.37816
0.608268,1.37819
0.60858,1.37821
0.608891,1.37824
0.609202,1.37827
0.609202,1.37827
0.609513,1.37829
0.609824,1.37832
0.610135,1.37835
0.610446,1.37837
0.610757,1.3784
0.611068,1.37843
0.611379,1.37845
0.61169,1.37848
0.61169,1.37848
0.612002,1.37851
0.612313,1.37853
0.612624,1.37856
0.612935,1.37859
0.613246,1.37861
0.613557,1.37864
0.613868,1.37866
0.614179,1.37869
0.614179,1.37869
0.61449,1.37872
0.614801,1.37874
0.615112,1.37877
0.615423,1.3788
0.615735,1.37882
0.616046,1.37885
0.616357,1.37887
0.616668,1.3789
0.616668,1.3789
0.616979,1.37893
0.61729,1.37895
0.617601,1.37898
0.617912,1.379
0.618223,1.37903
0.618534,1.37906
0.618845,1.37908
0.619156,1.37911
0.619156,1.37911
0.619467,1.37913
0.619778,1.37916
0.620089,1.37919
0.6204,1.37921
0.620711,1.37924
0.621023,1.37926
0.621334,1.37929
0.621645,1.37931
0.621645,1.37931
0.621956,1.37934
0.622267,1.37937
0.622578,1.37939
0.622889,1.37942
0.6232,1.37944
0.623511,1.37947
0.623822,1.37949
0.624133,1.37952
0.624133,1.37952
0.624444,1.37955
0.624755,1.37957
0.625066,1.3796
0.625377,1.37962
0.625688,1.37965
0.625999,1.37967
0.62631,1.3797
0.626621,1.37972
0.626621,1.37972
0.626932,1.37975
0.627243,1.37977
0.627554,1.3798
0.627865,1.37982
0.628176,1.37985
0.628487,1.37987
0.628798,1.3799
0.629109,1.37993
0.629109,1.37993
0.62942,1.37995
0.629731,1.37998
0.630042,1.38
0.630353,1.38002
0.630664,1.38005
0.630975,1.38007
0.631286,1.3801
0.631597,1.38012
0.631597,1.38012
0.631908,1.37909
0.632219,1.37768
0.63253,1.37592
0.632841,1.37379
0.633152,1.37129
0.633463,1.36843
0.633774,1.36521
0.634085,1.36163
0.634085,1.36163
0.634396,1.36802
0.634707,1.36876
0.635018,1.36386
0.635329,1.35331
0.63564,1.33711
0.635951,1.31526
0.636262,1.28777
0.636573,1.25463
0.636573,1.25463
0.636884,1.18863
0.637195,1.12753
0.637506,1.07131
0.637817,1.01997
0.638128,0.973518
0.638439,0.931952
0.63875,0.895272
0.639061,0.863477
0.639061,0.863477
0.639372,0.82952
0.639683,0.800923
0.639994,0.777688
0.640305,0.759813
0.640616,0.747299
0.640927,0.740147
0.641238,0.738355
0.641549,0.741923
0.641549,0.741923
0.64186,0.743715
0.64217,0.745307
0.642481,0.746701
0.642792,0.747897
0.643103,0.748893
0.643414,0.749692
0.643725,0.750291
0.644036,0.750692
0.644036,0.750692
0.644347,0.750931
0.644658,0.75115
0.644969,0.751349
0.64528,0.751527
0.645591,0.751685
0.645902,0.751823
0.646213,0.75194
0.646524,0.752037
0.646524,0.752037
0.646835,0.752165
0.647146,0.752291
0.647457,0.752415
0.647767,0.752538
0.648078,0.752659
0.648389,0.752779
0.6487,0.752897
0.649011,0.753013
0.649011,0.753013
0.649322,0.753127
0.649633,0.753238
0.649944,0.753348
0.650255,0.753456
0.650566,0.753563
0.650877,0.753668
0.651188,0.753772
0.651498,0.753873
0.651498,0.753873
0.651809,0.753974
0.65212,0.754073
0.652431,0.754171
0.652742,0.754267
0.653053,0.754362
0.653364,0.754456
0.653675,0.754548
0.653986,0.754639
0.653986,0.754639
0.654297,0.754729
0.654608,0.754817
0.654918,0.754904
0.655229,0.75499
0.65554,0.755075
0.655851,0.755159
0.656162,0.755242
0.656473,0.755324
0.656473,0.755324
0.656784,0.755404
0.657095,0.755484
0.657406,0.755562
0.657716,0.75564
0.658027,0.755717
0.658338,0.755792
0.658649,0.755867
0.65896,0.755941
0.65896,0.755941
0.659271,0.756014
0.659582,0.756086
0.659893,0.756157
0.660204,0.756228
0.660514,0.756298
0.660825,0.756366
0.661136,0.756434
0.661447,0.756501
0.661447,0.756501
0.661758,0.756568
0.662069,0.756633
0.66238,0.756698
0.66269,0.756762
0.663001,0.756825
0.663312,0.756887
0.663623,0.756949
0.663934,0.75701
0.663934,0.75701
0.664245,0.75707
0.664556,0.757129
0.664866,0.757188
0.665177,0.757246
0.665488,0.757303
0.665799,0.75736
0.66611,0.757416
0.666421,0.757471
0.666421,0.757471
0.666732,0.757525
0.667042,0.757579
0.667353,0.757632
0.667664,0.757684
0.667975,0.757736
0.668286,0.757787
0.668597,0.757837
0.668907,0.757887
0.668907,0.757887
0.669218,0.757935
0.669529,0.757983
0.66984,0.758031
0.670151,0.758077
0.670462,0.758123
0.670772,0.758169
0.671083,0.758214
0.671394,0.758258
0.671394,0.758258
0.671705,0.758301
0.672016,0.758343
0.672327,0.758384
0.672637,0.758425
0.672948,0.758465
0.673259,0.758505
0.67357,0.758544
0.673881,0.758582
0.673881,0.758582
0.674191,0.758619
0.674502,0.758655
0.674813,0.75869
0.675124,0.758725
0.675435,0.75876
0.675745,0.758793
0.676056,0.758827
0.676367,0.75886
0.676367,0.75886
0.676678,0.758888
0.676989,0.758916
0.6773,0.758944
0.67761,0.75897
0.677921,0.758997
0.678232,0.759023
0.678543,0.759048
0.678854,0.759072
0.678854,0.759072
0.679164,0.759089
0.679475,0.759105
0.679786,0.75912
0.680097,0.759135
0.680407,0.759149
0.680718,0.759162
0.681029,0.759175
0.68134,0.759187
0.68134,0.759187
0.681651,0.759167
0.681961,0.759145
0.682272,0.759119
0.682583,0.75909
0.682894,0.759059
0.683204,0.759025
0.683515,0.758988
0.683826,0.758948
0.683826,0.758948
0.684163,0.759013
0.684499,0.759104
0.684836,0.759222
0.685173,0.759366
0.68551,0.759537
0.685846,0.759734
0.686183,0.759957
0.68652,0.760207
0.68652,0.760207
0.688515,0.76038
0.69051,0.760519
0.692505,0.760626
0.6945,0.760699
0.696495,0.76074
0.69849,0.760747
0.700485,0.760722
0.702479,0.760663
0.702479,0.760663
0.705586,0.760561
0.708693,0.760434
0.711799,0.760279
0.714906,0.760099
0.718012,0.759893
0.721118,0.75966
0.724224,0.759401
0.72733,0.759116
0.72733,0.759116
0.730435,0.758794
0.733541,0.758444
0.736646,0.758064
0.739752,0.757656
0.742857,0.757219
0.745962,0.756754
0.749066,0.756259
0.752171,0.755736
0.752171,0.755736
0.755276,0.755176
0.75838,0.754588
0.761484,0.753973
0.764588,0.753331
0.767692,0.752662
0.770796,0.751965
0.7739,0.751241
0.777003,0.75049
0.777003,0.75049
0.780106,0.749741
0.78321,0.748969
0.786313,0.748172
0.789416,0.747353
0.792518,0.74651
0.795621,0.745644
0.798723,0.744754
0.801826,0.743841
0.801826,0.743841
0.804928,0.74289
0.80803,0.741915
0.811132,0.740915
0.814233,0.739889
0.817335,0.738839
0.820436,0.737763
0.823537,0.736663
0.826638,0.735538
0.826638,0.735538
0.829739,0.73439
0.83284,0.733217
0.83594,0.732018
0.839041,0.730794
0.842141,0.729544
0.845241,0.728269
0.848341,0.726968
0.851441,0.725642
0.851441,0.725642
0.85454,0.72429
0.85764,0.722904
0.860739,0.721485
0.863838,0.720031
0.866937,0.718544
0.870035,0.717022
0.873134,0.715467
0.876232,0.713878
0.876232,0.713878
0.87933,0.712255
0.882428,0.710592
0.885526,0.708889
0.888624,0.707147
0.891721,0.705364
0.894818,0.703542
0.897915,0.70168
0.901012,0.699778
0.901012,0.699778
0.904109,0.697785
0.907205,0.695736
0.910302,0.693631
0.913398,0.691471
0.916494,0.689255
0.919589,0.686983
0.922685,0.684656
0.92578,0.682272
0.92578,0.682272
0.928875,0.67981
0.93197,0.677234
0.935065,0.674545
0.938159,0.671742
0.941253,0.668825
0.944347,0.665794
0.947441,0.66265
0.950535,0.659392
0.950535,0.659392
0.953628,0.656294
0.956721,0.652908
0.959814,0.649234
0.962907,0.645272
0.966,0.641022
0.969092,0.636484
0.972184,0.631658
0.975276,0.626545
0.975276,0.626545
0.978367,0.621667
0.981458,0.615161
0.984549,0.607028
0.98764,0.597268
0.99073,0.58588
0.99382,0.572865
0.99691,0.558223
1,0.541953


==> plots/naca_suction_uni.csv <==
x,Mach
0,0.146699
0.00173165,0.409524
0.00608454,0.619076
0.0119181,0.780418
0.0184073,0.898609
0.0250425,0.978712
0.0316298,1.02579
0.0382905,1.0449
0.0454617,1.0411
0.0454617,1.0411
0.0531286,1.06187
0.0607737,1.08101
0.0683879,1.09858
0.0759711,1.11465
0.0835326,1.12928
0.091091,1.14254
0.0986742,1.15448
0.106319,1.16517
0.106319,1.16517
0.114143,1.17514
0.121957,1.18448
0.129765,1.19327
0.137573,1.20156
0.145387,1.2094
0.153214,1.21686
0.161062,1.22399
0.168942,1.23085
0.168942,1.23085
0.176892,1.23727
0.184828,1.24346
0.192759,1.24942
0.200692,1.25516
0.20863,1.26066
0.216577,1.26594
0.224532,1.27099
0.23249,1.27581
0.23249,1.27581
0.240563,1.28049
0.248625,1.285
0.256681,1.28934
0.264734,1.29352
0.272788,1.29753
0.280848,1.3014
0.288917,1.30511
0.297,1.30868
0.297,1.30868
0.305233,1.31206
0.313454,1.31537
0.321671,1.31859
0.329887,1.32173
0.338106,1.32475
0.346327,1.32764
0.35455,1.33039
0.362772,1.33298
0.362772,1.33298
0.37105,1.33558
0.379322,1.33807
0.387591,1.34044
0.395858,1.34271
0.404125,1.3449
0.412393,1.347
0.420661,1.34902
0.428931,1.35098
0.428931,1.35098
0.437258,1.35288
0.445574,1.35468
0.453885,1.35639
0.462193,1.35802
0.4705,1.35957
0.478809,1.36106
0.487122,1.3625
0.495443,1.36391
0.495443,1.36391
0.503807,1.36529
0.512168,1.36657
0.520526,1.36776
0.528883,1.36889
0.537238,1.36996
0.545592,1.371
0.553946,1.37203
0.562301,1.37307
0.562301,1.37307
0.568737,1.37379
0.575165,1.37448
0.581589,1.37513
0.588012,1.37576
0.594435,1.37636
0.600859,1.37694
0.607284,1.3775
0.613707,1.37805
0.613707,1.37805
0.614886,1.37815
0.616065,1.37825
0.617244,1.37834
0.618423,1.37844
0.619602,1.37854
0.62078,1.37864
0.621959,1.37874
0.623138,1.37884
0.623138,1.37884
0.623813,1.37889
0.624487,1.37895
0.625162,1.379
0.625836,1.37905
0.626511,1.37911
0.627186,1.37916
0.62786,1.37921
0.628535,1.37926
0.628535,1.37926
0.629165,1.37931
0.629795,1.37937
0.630425,1.37944
0.631055,1.3795
0.631685,1.37955
0.632315,1.37959
0.632945,1.37962
0.633575,1.37962
0.633575,1.37962
0.634307,1.39198
0.63504,1.33572
0.635772,1.23248
0.636504,1.10387
0.637237,0.971519
0.637969,0.857062
0.638702,0.782124
0.639434,0.768331
0.639434,0.768331
0.640583,0.761685
0.641732,0.758561
0.642882,0.757837
0.644031,0.758393
0.64518,0.759108
0.646329,0.758862
0.647478,0.756533
0.648627,0.751002
0.648627,0.751002
0.655415,0.752967
0.662199,0.754737
0.668983,0.756308
0.675767,0.757671
0.682552,0.758821
0.689339,0.759751
0.696124,0.760454
0.702906,0.760924
0.702906,0.760924
0.711373,0.760539
0.719833,0.759941
0.728288,0.759131
0.73674,0.758111
0.74519,0.756881
0.75364,0.755442
0.762093,0.753796
0.77055,0.751943
0.77055,0.751943
0.779469,0.74982
0.78839,0.747505
0.79731,0.744994
0.806228,0.742283
0.815144,0.739365
0.824059,0.736236
0.832974,0.732891
0.841892,0.729326
0.841892,0.729326
0.851304,0.72532
0.860713,0.721089
0.870119,0.716581
0.87952,0.711742
0.888917,0.706517
0.898313,0.700852
0.907711,0.694694
0.917116,0.687989
0.917116,0.687989
0.927481,0.672163
0.937843,0.660391
0.948205,0.649238
0.958569,0.635272
0.968934,0.61506
0.979297,0.585168
0.989654,0.542165
1,0.482616
,
,
,
,
,
,
,
,
,
,
,

